High order geometric methods with splines: an analysis of discrete Hodge--star operators

A new kind of spline geometric method approach is presented. Its main ingredient is the use of well established spline spaces forming a discrete de Rham complex to construct a primal sequence $\{X^k_h\}^n_{k=0}$, starting from splines of degree $p$, and a dual sequence $\{\tilde{X}^k_h\}_{k=0}^n$, starting from splines of degree $p-1$. By imposing homogeneous boundary conditions to the spaces of the primal sequence, the two sequences can be isomorphically mapped into one another. Within this setup, many familiar second order partial differential equations can be finally accommodated by explicitly constructing appropriate discrete versions of constitutive relations, called Hodge--star operators. Several alternatives based on both global and local projection operators between spline spaces will be proposed. The appeal of the approach with respect to similar published methods is twofold: firstly, it exhibits high order convergence. Secondly, it does not rely on the geometric realization of any (topologically) dual mesh. Several numerical examples in various space dimensions will be employed to validate the central ideas of the proposed approach and compare its features with the standard Galerkin approach in Isogeometric Analysis.

==> figures/bsplines_p2r1.csv <==
0,1,0,0,0,0,0,0
0.00671140939597315,0.934011981442277,0.0654249808567182,0.000563037701004459,0,0,0,0
0.0134228187919463,0.870276113688572,0.12747173550741,0.00225215080401784,0,0,0,0
0.0201342281879195,0.808792396738886,0.186140263952074,0.00506733930904013,0,0,0,0
0.0268456375838926,0.749560830593217,0.241430566190712,0.00900860321607135,0,0,0,0
0.0335570469798658,0.692581415251565,0.293342642223323,0.0140759425251115,0,0,0,0
0.0402684563758389,0.637854150713932,0.341876492049908,0.0202693572361605,0,0,0,0
0.0469798657718121,0.585379036980316,0.387032115670465,0.0275888473492185,0,0,0,0
0.0536912751677852,0.535156074050719,0.428809513084996,0.0360344128642854,0,0,0,0
0.0604026845637584,0.487185261925139,0.4672086842935,0.0456060537813612,0,0,0,0
0.0671140939597315,0.441466600603576,0.502229629295978,0.0563037701004459,0,0,0,0
0.0738255033557047,0.398000090086032,0.533872348092428,0.0681275618215396,0,0,0,0
0.0805369127516778,0.356785730372506,0.562136840682852,0.0810774289446421,0,0,0,0
0.087248322147651,0.317823521462997,0.587023107067249,0.0951533714697536,0,0,0,0
0.0939597315436242,0.281113463357506,0.60853114724562,0.110355389396874,0,0,0,0
0.100671140939597,0.246655556056034,0.626660961217963,0.126683482726003,0,0,0,0
0.10738255033557,0.214449799558579,0.64141254898428,0.144137651457142,0,0,0,0
0.114093959731544,0.184496193865141,0.65278591054457,0.162717895590289,0,0,0,0
0.120805369127517,0.156794738975722,0.660781045898833,0.182424215125445,0,0,0,0
0.12751677852349,0.13134543489032,0.66539795504707,0.20325661006261,0,0,0,0
0.134228187919463,0.108148281608937,0.66663663798928,0.225215080401784,0,0,0,0
0.140939597315436,0.0872032791315707,0.664497094725463,0.248299626142967,0,0,0,0
0.147651006711409,0.0685104274582226,0.658979325255619,0.272510247286158,0,0,0,0
0.154362416107383,0.0520697265888924,0.650083329579749,0.297846943831359,0,0,0,0
0.161073825503356,0.0378811765235801,0.637809107697851,0.324309715778568,0,0,0,0
0.167785234899329,0.0259447772622855,0.622156659609927,0.351898563127787,0,0,0,0
0.174496644295302,0.0162605288050088,0.603125985315977,0.380613485879014,0,0,0,0
0.181208053691275,0.00882843115174994,0.580717084815999,0.410454484032251,0,0,0,0
0.187919463087248,0.0036484843025089,0.554929958109995,0.441421557587496,0,0,0,0
0.194630872483221,0.000720688257285712,0.525764605197964,0.47351470654475,0,0,0,0
0.201342281879195,0,0.493311112112067,0.506666366379893,2.25215080401776e-05,0,0,0
0.208053691275168,0,0.460542317913608,0.538646907796946,0.00081077428944642,0,0,0
0.214765100671141,0,0.428899599117157,0.568375298409982,0.00272510247286158,0,0,0
0.221476510067114,0,0.398382955722715,0.595851538218999,0.00576550605828566,0,0,0
0.228187919463087,0,0.368992387730282,0.621075627223999,0.00993198504571866,0,0,0
0.23489932885906,0,0.340727895139859,0.644047565424981,0.0152245394351606,0,0,0
0.241610738255034,0,0.313589477951444,0.664767352821945,0.0216431692266114,0,0,0
0.248322147651007,0,0.287577136165038,0.683234989414891,0.0291878744200712,0,0,0
0.25503355704698,0,0.262690869780641,0.69945047520382,0.0378586550155399,0,0,0
0.261744966442953,0,0.238930678798252,0.71341381018873,0.0476555110130174,0,0,0
0.268456375838926,0,0.216296563217873,0.725124994369623,0.0585784424125039,0,0,0
0.275167785234899,0,0.194788523039503,0.734584027746498,0.0706274492139993,0,0,0
0.281879194630872,0,0.174406558263141,0.741790910319355,0.0838025314175037,0,0,0
0.288590604026846,0,0.155150668888789,0.746745642088194,0.098103689023017,0,0,0
0.295302013422819,0,0.137020854916445,0.749448223053016,0.113530922030539,0,0,0
0.302013422818792,0,0.120017116346111,0.749898653213819,0.13008423044007,0,0,0
0.308724832214765,0,0.104139453177785,0.748096932570605,0.14776361425161,0,0,0
0.315436241610738,0,0.089387865411468,0.744043061123373,0.166569073465159,0,0,0
0.322147651006711,0,0.0757623530471601,0.737737038872123,0.186500608080717,0,0,0
0.328859060402685,0,0.063262916084861,0.729178865816855,0.207558218098284,0,0,0
0.335570469798658,0,0.051889554524571,0.71836854195757,0.22974190351786,0,0,0
0.342281879194631,0,0.0416422683662898,0.705306067294266,0.253051664339444,0,0,0
0.348993288590604,0,0.0325210576100176,0.689991441826945,0.277487500563038,0,0,0
0.355704697986577,0,0.0245259222557543,0.672424665555606,0.30304941218864,0,0,0
0.36241610738255,0,0.0176568623034999,0.652605738480249,0.329737399216251,0,0,0
0.369127516778524,0,0.0119138777532544,0.630534660600874,0.357551461645872,0,0,0
0.375838926174497,0,0.0072969686050178,0.606211431917481,0.386491599477501,0,0,0
0.38255033557047,0,0.00380613485879015,0.579636052430071,0.416557812711139,0,0,0
0.389261744966443,0,0.00144137651457142,0.550808522138643,0.447750101346786,0,0,0
0.395973154362416,0,0.000202693572361609,0.519728841043196,0.480068465384442,0,0,0
0.402684563758389,0,0,0.486667267240215,0.513242646727625,9.00860321607102e-05,0,0
0.409395973154362,0,0,0.454123688122157,0.544772757983875,0.00110355389396874,0,0
0.416107382550336,0,0,0.422706184406108,0.574050718436106,0.00324309715778568,0,0
0.422818791946309,0,0,0.392414756092068,0.60107652808432,0.00650871582361154,0,0
0.429530201342282,0,0,0.363249403180037,0.625850186928517,0.0109004098914463,0,0
0.436241610738255,0,0,0.335210125670015,0.648371694968695,0.01641817936129,0,0
0.442953020134228,0,0,0.308296923562002,0.668641052204856,0.0230620242331427,0,0
0.449664429530201,0,0,0.282509796855997,0.686658258636998,0.0308319445070042,0,0
0.456375838926175,0,0,0.257848745552002,0.702423314265123,0.0397279401828746,0,0
0.463087248322148,0,0,0.234313769650016,0.71593621908923,0.049750011260754,0,0
0.469798657718121,0,0,0.211904869150038,0.727196973109319,0.0608981577406423,0,0
0.476510067114094,0,0,0.19062204405207,0.736205576325391,0.0731723796225394,0,0
0.483221476510067,0,0,0.17046529435611,0.742962028737444,0.0865726769064457,0,0
0.48993288590604,0,0,0.151434620062159,0.74746633034548,0.101099049592361,0,0
0.496644295302013,0,0,0.133530021170218,0.749718481149498,0.116751497680285,0,0
0.503355704697987,0,0,0.116751497680285,0.749718481149498,0.133530021170218,0,0
0.51006711409396,0,0,0.101099049592361,0.74746633034548,0.151434620062159,0,0
0.516778523489933,0,0,0.0865726769064456,0.742962028737444,0.17046529435611,0,0
0.523489932885906,0,0,0.0731723796225395,0.736205576325391,0.19062204405207,0,0
0.530201342281879,0,0,0.0608981577406423,0.727196973109319,0.211904869150038,0,0
0.536912751677852,0,0,0.049750011260754,0.71593621908923,0.234313769650016,0,0
0.543624161073825,0,0,0.0397279401828746,0.702423314265123,0.257848745552002,0,0
0.550335570469799,0,0,0.0308319445070042,0.686658258636998,0.282509796855997,0,0
0.557046979865772,0,0,0.0230620242331427,0.668641052204856,0.308296923562002,0,0
0.563758389261745,0,0,0.01641817936129,0.648371694968695,0.335210125670015,0,0
0.570469798657718,0,0,0.0109004098914464,0.625850186928517,0.363249403180037,0,0
0.577181208053691,0,0,0.00650871582361151,0.60107652808432,0.392414756092068,0,0
0.583892617449664,0,0,0.00324309715778566,0.574050718436106,0.422706184406108,0,0
0.590604026845638,0,0,0.00110355389396873,0.544772757983874,0.454123688122157,0,0
0.597315436241611,0,0,9.00860321607103e-05,0.513242646727625,0.486667267240214,0,0
0.604026845637584,0,0,0,0.480068465384442,0.519728841043196,0.000202693572361609,0
0.610738255033557,0,0,0,0.447750101346786,0.550808522138642,0.00144137651457142,0
0.61744966442953,0,0,0,0.416557812711139,0.579636052430071,0.00380613485879015,0
0.624161073825503,0,0,0,0.386491599477501,0.606211431917481,0.0072969686050178,0
0.630872483221476,0,0,0,0.357551461645872,0.630534660600874,0.0119138777532544,0
0.63758389261745,0,0,0,0.329737399216252,0.652605738480248,0.0176568623034998,0
0.644295302013423,0,0,0,0.30304941218864,0.672424665555605,0.0245259222557542,0
0.651006711409396,0,0,0,0.277487500563038,0.689991441826944,0.0325210576100175,0
0.657718120805369,0,0,0,0.253051664339444,0.705306067294266,0.0416422683662899,0
0.664429530201342,0,0,0,0.229741903517859,0.718368541957569,0.0518895545245711,0
0.671140939597315,0,0,0,0.207558218098284,0.729178865816855,0.0632629160848611,0
0.677852348993289,0,0,0,0.186500608080717,0.737737038872123,0.0757623530471601,0
0.684563758389262,0,0,0,0.166569073465159,0.744043061123373,0.089387865411468,0
0.691275167785235,0,0,0,0.14776361425161,0.748096932570605,0.104139453177785,0
0.697986577181208,0,0,0,0.13008423044007,0.749898653213819,0.120017116346111,0
0.704697986577181,0,0,0,0.113530922030539,0.749448223053016,0.137020854916445,0
0.711409395973154,0,0,0,0.0981036890230171,0.746745642088194,0.155150668888789,0
0.718120805369127,0,0,0,0.0838025314175039,0.741790910319355,0.174406558263141,0
0.724832214765101,0,0,0,0.0706274492139995,0.734584027746498,0.194788523039503,0
0.731543624161074,0,0,0,0.0585784424125039,0.725124994369623,0.216296563217873,0
0.738255033557047,0,0,0,0.0476555110130174,0.71341381018873,0.238930678798252,0
0.74496644295302,0,0,0,0.0378586550155398,0.69945047520382,0.262690869780641,0
0.751677852348993,0,0,0,0.0291878744200712,0.683234989414891,0.287577136165038,0
0.758389261744966,0,0,0,0.0216431692266114,0.664767352821945,0.313589477951444,0
0.76510067114094,0,0,0,0.0152245394351606,0.644047565424981,0.340727895139858,0
0.771812080536913,0,0,0,0.00993198504571869,0.621075627223999,0.368992387730282,0
0.778523489932886,0,0,0,0.00576550605828569,0.595851538218999,0.398382955722715,0
0.785234899328859,0,0,0,0.00272510247286161,0.568375298409982,0.428899599117157,0
0.791946308724832,0,0,0,0.000810774289446437,0.538646907796946,0.460542317913607,0
0.798657718120805,0,0,0,2.25215080401813e-05,0.506666366379893,0.493311112112067,0
0.805369127516778,0,0,0,0,0.473514706544751,0.525764605197964,0.000720688257285682
0.812080536912752,0,0,0,0,0.441421557587496,0.554929958109995,0.0036484843025089
0.818791946308725,0,0,0,0,0.410454484032251,0.580717084815999,0.00882843115174992
0.825503355704698,0,0,0,0,0.380613485879014,0.603125985315977,0.0162605288050088
0.832214765100671,0,0,0,0,0.351898563127787,0.622156659609927,0.0259447772622855
0.838926174496644,0,0,0,0,0.324309715778569,0.637809107697851,0.03788117652358
0.845637583892617,0,0,0,0,0.297846943831359,0.650083329579749,0.0520697265888923
0.852348993288591,0,0,0,0,0.272510247286158,0.658979325255619,0.0685104274582225
0.859060402684564,0,0,0,0,0.248299626142967,0.664497094725463,0.0872032791315705
0.865771812080537,0,0,0,0,0.225215080401784,0.66663663798928,0.108148281608936
0.87248322147651,0,0,0,0,0.20325661006261,0.66539795504707,0.13134543489032
0.879194630872483,0,0,0,0,0.182424215125445,0.660781045898833,0.156794738975721
0.885906040268456,0,0,0,0,0.162717895590289,0.65278591054457,0.184496193865141
0.89261744966443,0,0,0,0,0.144137651457141,0.64141254898428,0.214449799558579
0.899328859060403,0,0,0,0,0.126683482726003,0.626660961217963,0.246655556056034
0.906040268456376,0,0,0,0,0.110355389396874,0.60853114724562,0.281113463357506
0.912751677852349,0,0,0,0,0.0951533714697536,0.587023107067249,0.317823521462997
0.919463087248322,0,0,0,0,0.0810774289446421,0.562136840682852,0.356785730372506
0.926174496644295,0,0,0,0,0.0681275618215396,0.533872348092428,0.398000090086032
0.932885906040268,0,0,0,0,0.056303770100446,0.502229629295978,0.441466600603576
0.939597315436242,0,0,0,0,0.0456060537813612,0.4672086842935,0.487185261925138
0.946308724832215,0,0,0,0,0.0360344128642854,0.428809513084996,0.535156074050718
0.953020134228188,0,0,0,0,0.0275888473492186,0.387032115670466,0.585379036980316
0.959731543624161,0,0,0,0,0.0202693572361606,0.341876492049908,0.637854150713931
0.966442953020134,0,0,0,0,0.0140759425251114,0.293342642223323,0.692581415251565
0.973154362416107,0,0,0,0,0.00900860321607132,0.241430566190712,0.749560830593217
0.979865771812081,0,0,0,0,0.00506733930904012,0.186140263952074,0.808792396738886
0.986577181208054,0,0,0,0,0.00225215080401783,0.127471735507409,0.870276113688573
0.993288590604027,0,0,0,0,0.000563037701004458,0.0654249808567181,0.934011981442277
1,0,0,0,0,0,0,1


==> figures/bsplines_p2r1_breaks.csv <==
0
0.2
0.4
0.6
0.8
1


==> figures/bsplines_p4r3.csv <==
0,1,0,0,0,0,0,0,0,0
0.00671140939597315,0.872378381477729,0.124355646071664,0.003241168065604,2.47515497610114e-05,5.28352421253978e-08,0,0,0,0
0.0134228187919463,0.757380514056885,0.229995734841688,0.0124284156889401,0.000194490048613064,8.45363874006365e-07,0,0,0,0
0.0201342281879195,0.654145141022631,0.318421759354888,0.0267843039832782,0.000644515984590878,4.27965461215722e-06,0,0,0,0
0.0268456375838926,0.561841438759593,0.391078150594585,0.0455673220265338,0.00149956279730409,1.35258219841018e-05,0,0,0,0
0.0335570469798658,0.479669016751861,0.449352277482606,0.0680718868612674,0.00287379687793726,3.30220263283736e-05,0,0,0,0
0.0402684563758389,0.406857917582991,0.494574446879279,0.0936283434946849,0.00487081756924987,6.84744737945156e-05,0,0,0,0
0.0469798657718121,0.342668616936003,0.528017903583441,0.121602964898637,0.00758365716557633,0.00012685741634308,0,0,0,0
0.0536912751677852,0.286392023593378,0.550898830332429,0.151397952009621,0.0110947809128259,0.000216413151745629,0,0,0,0
0.0604026845637584,0.237349479437066,0.564376347802088,0.182451433728778,0.0154760870084829,0.000346652023584735,0,0,0,0
0.0671140939597315,0.194892759448478,0.569552514606767,0.214237466921895,0.0207889066016065,0.000528352421253978,0,0,0,0
0.0738255033557047,0.15840407170849,0.567472327299318,0.246266036419404,0.0270840037928308,0.000773560779957949,0,0,0,0
0.0805369127516778,0.127296057397442,0.559123720371098,0.278083055016383,0.0344015756343646,0.00109559158071225,0,0,0,0
0.087248322147651,0.10101179079514,0.54543756625197,0.309270363472554,0.0427712521299921,0.00150902735034349,0,0,0,0
0.0939597315436242,0.0790247792808521,0.527287675310301,0.339445730512286,0.0522120962350719,0.00202971866148928,0,0,0,0
0.100671140939597,0.0608389633333111,0.505490795852961,0.368262852824592,0.0627326038565379,0.00267478413259826,0,0,0,0
0.10738255033557,0.0459887165307145,0.480806614125327,0.395411355063129,0.0743307038528988,0.00346261042793007,0,0,0,0
0.114093959731544,0.0340388455507238,0.453937754311279,0.420616789846203,0.0869937580342382,0.00441285225755535,0,0,0,0
0.120805369127517,0.0245845901704647,0.425529778533202,0.443640637756763,0.100698561162215,0.00554643237735576,0,0,0,0
0.12751677852349,0.0172516232665274,0.396171186851986,0.464280307342402,0.115411340950061,0.00688554158902397,0,0,0,0
0.134228187919463,0.0116960508149658,0.366393417267024,0.48236913511536,0.131087758062587,0.00845363874006365,0,0,0,0
0.140939597315436,0.00760441189129863,0.336670845716215,0.497776385552522,0.147672906116175,0.0102754507237895,0,0,0,0
0.147651006711409,0.00469367867050838,0.307420786075963,0.510407251095419,0.165101311678783,0.0123769724793272,0,0,0,0
0.154362416107383,0.00271125642704201,0.279003490161175,0.520202852150226,0.183296934269944,0.0147854669916134,0,0,0,0
0.161073825503356,0.00143498353481063,0.251722147725264,0.527140237087763,0.202173166360767,0.017529465291396,0,0,0,0
0.167785234899329,0.000673131467189606,0.225822886460146,0.531232382243497,0.221632833373934,0.0206387664552335,0,0,0,0
0.174496644295302,0.000264404797018521,0.201494771996243,0.532528191917538,0.241568193683704,0.0241444376054958,0,0,0,0
0.181208053691275,7.79411966011888e-05,0.178869807902482,0.531112498374644,0.261860938615909,0.0280788139103635,0,0,0,0
0.187919463087248,1.33114377056538e-05,0.158022935686293,0.527106061844216,0.282382192447957,0.0324754985838285,0,0,0,0
0.194630872483221,5.19391564189516e-07,0.138972034793611,0.520665570520302,0.30299251240883,0.0373693628856935,0,0,0,0
0.201342281879195,0,0.121677926666622,0.511983637518283,0.323541890031668,0.0427965456988903,8.45363874006304e-11,0,0,0
0.208053691275168,0,0.106049613294619,0.501284871961736,0.343871497337387,0.0487939078470992,1.09559158071225e-07,0,0,0
0.214765100671141,0,0.091977433061429,0.488801012096862,0.36382473878382,0.0553955783606415,1.23769724793271e-06,0,0,0
0.221476510067114,0,0.0793544897051834,0.474754853572653,0.383254394252308,0.0626307222931705,5.54017668468812e-06,0,0,0
0.228187919463087,0,0.0680776911014476,0.459359470353554,0.402022965308745,0.0705234325150953,1.64407211580632e-05,0,0,0
0.23489932885906,0,0.0580477492632193,0.442818214719457,0.420002675203574,0.0790927297135811,3.86311001687932e-05,0,0,0
0.241610738255034,0,0.0491691803409295,0.425324717265702,0.437075468871791,0.088352562392549,7.80711290286232e-05,0,0,0
0.248322147651007,0,0.0413503046224423,0.407062886903081,0.453133012932941,0.0983118068726762,0.000141988668860307,0,0,0
0.25503355704698,0,0.0345032465330547,0.388206910857831,0.468076695691122,0.108974267291395,0.00023887962659761,0,0,0
0.261744966442953,0,0.0285439346354968,0.36892125467164,0.481817627134981,0.120338675602896,0.000378507954985304,0,0,0
0.268456375838926,0,0.0233921016299317,0.349360662201647,0.494276638937719,0.132398691578123,0.000571905652579173,0,0,0
0.275167785234899,0,0.0189712843539555,0.329670155620436,0.505384284457086,0.145142902804776,0.000831372763746009,0,0,0
0.281879194630872,0,0.0152088237825973,0.309985035416043,0.515080838735383,0.158554824687314,0.00117047737866361,0,0,0
0.288590604026846,0,0.0120358650283193,0.29043088039195,0.523316298499462,0.172612900446948,0.0016040556333208,0,0,0
0.295302013422819,0,0.00938735734101676,0.271123547667091,0.530050382160727,0.187290501121648,0.00214821170951739,0,0,0
0.302013422818792,0,0.00720205410801792,0.252169172675846,0.535252529815133,0.202555925566138,0.00282031783486422,0,0,0
0.308724832214765,0,0.00542251285408402,0.233664169168047,0.538901903243186,0.2183724004519,0.00363901428278311,0,0,0
0.315436241610738,0,0.00399509524140936,0.215695229208973,0.540987385909942,0.234698080267169,0.00462420937250693,0,0,0
0.322147651006711,0,0.00286996706962127,0.198339323179351,0.54150758296501,0.251486047316938,0.00579707946907953,0,0,0
0.328859060402685,0,0.00200109827578008,0.18166369977536,0.540470821242548,0.268684311722957,0.0071800689833558,0,0,0
0.335570469798658,0,0.00134626293437921,0.165725886008625,0.537895149261266,0.286235811423729,0.00879689037200158,0,0,0
0.342281879194631,0,0.000867039257345051,0.150573687206222,0.533808337224425,0.304078412174514,0.0106725241374938,0,0,0
0.348993288590604,0,0.000528809594037042,0.136245187010674,0.528247877019838,0.322144907547331,0.0128332188281203,0,0,0
0.355704697986577,0,0.000300760431247652,0.122768747379954,0.521260982219868,0.340363018930951,0.01530649103798,0,0,0
0.36241610738255,0,0.000155882393202378,0.110163008587484,0.512904588081429,0.358655395530902,0.0181211254069829,0,0,0
0.369127516778524,0,7.09702415597445e-05,0.0984368892221353,0.503245351545986,0.376939614369469,0.0213071746208499,0,0,0
0.375838926174497,0,2.66228754113077e-05,0.0875895861882272,0.492359651239557,0.395128180285692,0.0248959594111128,0,0,0
0.38255033557047,0,7.24333128164877e-06,0.0776105747055282,0.480333587472708,0.413128525935368,0.0289200685551147,0,0,0
0.389261744966443,0,1.03878312837903e-06,0.0684796083092559,0.467262982240558,0.430843011791048,0.0334133588760095,0,0,0
0.395973154362416,0,2.05423421383555e-08,0.0601667188500769,0.453253379222777,0.448168926142041,0.0384109552427622,0,0,0
0.402684563758389,0,0,0.0526322286673463,0.4384200275526,0.464998498620234,0.043949243356377,1.80344293121345e-09,0,0
0.409395973154362,0,0,0.0458285164697044,0.422885527309363,0.481220862289641,0.0500648233021366,2.70629154865237e-07,0,0
0.416107382550336,0,0,0.0397067818522601,0.406770810162262,0.496729569776612,0.0567905009468268,2.33726203885279e-06,0,0
0.422818791946309,0,0,0.0342198535108438,0.39019139508468,0.511425713507889,0.0641536238117717,9.41408481611804e-06,0,0
0.429530201342282,0,0,0.029322250869034,0.373257306184818,0.525217994185077,0.0721760445531144,2.64042079558979e-05,0,0
0.436241610738255,0,0,0.0249701840781572,0.356073072705699,0.538022720784652,0.0808741209618168,5.99014696754419e-05,0,0
0.442953020134228,0,0,0.0211215540172877,0.338737729025161,0.549763810557951,0.0902587159636602,0.000118190435940013,0,0
0.449664429530201,0,0,0.0177359522932482,0.321344814655863,0.560372789031182,0.100335197619244,0.000211246400462886,0,0
0.456375838926175,0,0,0.0147746612406091,0.303982374245284,0.569788790005414,0.111103439123988,0.000350735384705348,0,0
0.463087248322148,0,0,0.012200653921689,0.286732957575719,0.577958555556586,0.122557818808129,0.0005500141378767,0,0
0.469798657718121,0,0,0.00997859412655441,0.269673619564285,0.584836436035502,0.134687220136724,0.000824130136934255,0,0
0.476510067114094,0,0,0.00807483637301983,0.252875920262916,0.590384390067831,0.14747503170965,0.00118982158658334,0,0
0.483221476510067,0,0,0.00645742590664783,0.236405924858366,0.594571984554109,0.1608991472616,0.0016655174192773,0,0
0.48993288590604,0,0,0.00509609870074901,0.220324203672207,0.597376394669738,0.174931965662089,0.00227133729521747,0,0
0.496644295302013,0,0,0.00396228145638194,0.204685832160831,0.598782403864985,0.189540390915448,0.00302909160235322,0,0
0.503355704697987,0,0,0.00302909160235322,0.189540390915448,0.598782403864985,0.204685832160831,0.00396228145638195,0,0
0.51006711409396,0,0,0.00227133729521746,0.174931965662088,0.597376394669738,0.220324203672207,0.00509609870074902,0,0
0.516778523489933,0,0,0.00166551741927729,0.1608991472616,0.594571984554109,0.236405924858366,0.00645742590664784,0,0
0.523489932885906,0,0,0.00118982158658334,0.14747503170965,0.590384390067831,0.252875920262916,0.00807483637301983,0,0
0.530201342281879,0,0,0.000824130136934255,0.134687220136724,0.584836436035502,0.269673619564285,0.00997859412655441,0,0
0.536912751677852,0,0,0.0005500141378767,0.122557818808129,0.577958555556586,0.286732957575719,0.012200653921689,0,0
0.543624161073825,0,0,0.000350735384705348,0.111103439123988,0.569788790005414,0.303982374245284,0.0147746612406091,0,0
0.550335570469799,0,0,0.000211246400462886,0.100335197619244,0.560372789031182,0.321344814655863,0.0177359522932482,0,0
0.557046979865772,0,0,0.000118190435940013,0.0902587159636602,0.549763810557951,0.338737729025161,0.0211215540172877,0,0
0.563758389261745,0,0,5.99014696754423e-05,0.0808741209618169,0.538022720784652,0.356073072705699,0.0249701840781571,0,0
0.570469798657718,0,0,2.64042079558981e-05,0.0721760445531145,0.525217994185077,0.373257306184818,0.029322250869034,0,0
0.577181208053691,0,0,9.41408481611796e-06,0.0641536238117717,0.511425713507889,0.39019139508468,0.0342198535108438,0,0
0.583892617449664,0,0,2.33726203885276e-06,0.0567905009468268,0.496729569776612,0.406770810162262,0.0397067818522601,0,0
0.590604026845638,0,0,2.70629154865231e-07,0.0500648233021366,0.481220862289641,0.422885527309363,0.0458285164697044,0,0
0.597315436241611,0,0,1.80344293121345e-09,0.043949243356377,0.464998498620234,0.4384200275526,0.0526322286673463,0,0
0.604026845637584,0,0,0,0.0384109552427622,0.448168926142041,0.453253379222777,0.0601667188500769,2.05423421383554e-08,0
0.610738255033557,0,0,0,0.0334133588760096,0.430843011791048,0.467262982240558,0.0684796083092559,1.03878312837903e-06,0
0.61744966442953,0,0,0,0.0289200685551148,0.413128525935368,0.480333587472708,0.0776105747055282,7.24333128164876e-06,0
0.624161073825503,0,0,0,0.0248959594111129,0.395128180285692,0.492359651239557,0.0875895861882272,2.66228754113077e-05,0
0.630872483221476,0,0,0,0.0213071746208499,0.376939614369469,0.503245351545986,0.0984368892221353,7.09702415597445e-05,0
0.63758389261745,0,0,0,0.018121125406983,0.358655395530902,0.512904588081428,0.110163008587484,0.000155882393202377,0
0.644295302013423,0,0,0,0.0153064910379801,0.340363018930951,0.521260982219867,0.122768747379954,0.00030076043124765,0
0.651006711409396,0,0,0,0.0128332188281203,0.322144907547331,0.528247877019838,0.136245187010674,0.000528809594037039,0
0.657718120805369,0,0,0,0.0106725241374938,0.304078412174514,0.533808337224425,0.150573687206222,0.000867039257345054,0
0.664429530201342,0,0,0,0.00879689037200158,0.286235811423728,0.537895149261265,0.165725886008625,0.00134626293437922,0
0.671140939597315,0,0,0,0.00718006898335579,0.268684311722956,0.540470821242547,0.18166369977536,0.00200109827578009,0
0.677852348993289,0,0,0,0.00579707946907954,0.251486047316938,0.54150758296501,0.198339323179351,0.00286996706962127,0
0.684563758389262,0,0,0,0.00462420937250694,0.234698080267169,0.540987385909942,0.215695229208973,0.00399509524140936,0
0.691275167785235,0,0,0,0.00363901428278312,0.2183724004519,0.538901903243186,0.233664169168047,0.00542251285408402,0
0.697986577181208,0,0,0,0.00282031783486422,0.202555925566138,0.535252529815133,0.252169172675846,0.00720205410801792,0
0.704697986577181,0,0,0,0.0021482117095174,0.187290501121648,0.530050382160727,0.27112354766709,0.00938735734101676,0
0.711409395973154,0,0,0,0.00160405563332081,0.172612900446948,0.523316298499462,0.29043088039195,0.0120358650283193,0
0.718120805369127,0,0,0,0.00117047737866362,0.158554824687314,0.515080838735383,0.309985035416043,0.0152088237825972,0
0.724832214765101,0,0,0,0.000831372763746014,0.145142902804776,0.505384284457086,0.329670155620436,0.0189712843539554,0
0.731543624161074,0,0,0,0.000571905652579173,0.132398691578122,0.494276638937719,0.349360662201647,0.0233921016299317,0
0.738255033557047,0,0,0,0.000378507954985304,0.120338675602896,0.481817627134981,0.368921254671641,0.0285439346354969,0
0.74496644295302,0,0,0,0.00023887962659761,0.108974267291395,0.468076695691122,0.388206910857831,0.0345032465330547,0
0.751677852348993,0,0,0,0.000141988668860308,0.0983118068726761,0.453133012932941,0.407062886903081,0.0413503046224423,0
0.758389261744966,0,0,0,7.80711290286234e-05,0.0883525623925491,0.437075468871791,0.425324717265702,0.0491691803409295,0
0.76510067114094,0,0,0,3.86311001687934e-05,0.0790927297135811,0.420002675203574,0.442818214719457,0.0580477492632192,0
0.771812080536913,0,0,0,1.64407211580633e-05,0.0705234325150953,0.402022965308745,0.459359470353554,0.0680776911014475,0
0.778523489932886,0,0,0,5.54017668468817e-06,0.0626307222931705,0.383254394252308,0.474754853572653,0.0793544897051834,0
0.785234899328859,0,0,0,1.23769724793274e-06,0.0553955783606415,0.36382473878382,0.488801012096862,0.0919774330614289,0
0.791946308724832,0,0,0,1.09559158071229e-07,0.0487939078470992,0.343871497337387,0.501284871961736,0.106049613294619,0
0.798657718120805,0,0,0,8.45363874006583e-11,0.0427965456988903,0.323541890031668,0.511983637518283,0.121677926666622,0
0.805369127516778,0,0,0,0,0.0373693628856935,0.30299251240883,0.520665570520302,0.138972034793611,5.19391564189474e-07
0.812080536912752,0,0,0,0,0.0324754985838285,0.282382192447956,0.527106061844216,0.158022935686293,1.33114377056539e-05
0.818791946308725,0,0,0,0,0.0280788139103635,0.261860938615909,0.531112498374644,0.178869807902482,7.79411966011884e-05
0.825503355704698,0,0,0,0,0.0241444376054958,0.241568193683704,0.532528191917538,0.201494771996243,0.00026440479701852
0.832214765100671,0,0,0,0,0.0206387664552335,0.221632833373934,0.531232382243496,0.225822886460146,0.000673131467189604
0.838926174496644,0,0,0,0,0.017529465291396,0.202173166360767,0.527140237087763,0.251722147725263,0.00143498353481063
0.845637583892617,0,0,0,0,0.0147854669916135,0.183296934269944,0.520202852150226,0.279003490161175,0.002711256427042
0.852348993288591,0,0,0,0,0.0123769724793272,0.165101311678783,0.510407251095419,0.307420786075963,0.00469367867050837
0.859060402684564,0,0,0,0,0.0102754507237895,0.147672906116175,0.497776385552522,0.336670845716215,0.0076044118912986
0.865771812080537,0,0,0,0,0.00845363874006366,0.131087758062587,0.48236913511536,0.366393417267023,0.0116960508149658
0.87248322147651,0,0,0,0,0.00688554158902398,0.115411340950062,0.464280307342402,0.396171186851985,0.0172516232665273
0.879194630872483,0,0,0,0,0.00554643237735577,0.100698561162215,0.443640637756763,0.425529778533202,0.0245845901704646
0.885906040268456,0,0,0,0,0.00441285225755534,0.0869937580342381,0.420616789846203,0.453937754311279,0.0340388455507238
0.89261744966443,0,0,0,0,0.00346261042793007,0.0743307038528988,0.395411355063129,0.480806614125327,0.0459887165307145
0.899328859060403,0,0,0,0,0.00267478413259826,0.0627326038565379,0.368262852824591,0.505490795852961,0.0608389633333111
0.906040268456376,0,0,0,0,0.00202971866148928,0.0522120962350719,0.339445730512286,0.527287675310301,0.0790247792808521
0.912751677852349,0,0,0,0,0.00150902735034349,0.042771252129992,0.309270363472554,0.54543756625197,0.10101179079514
0.919463087248322,0,0,0,0,0.00109559158071225,0.0344015756343646,0.278083055016383,0.559123720371098,0.127296057397442
0.926174496644295,0,0,0,0,0.00077356077995795,0.0270840037928308,0.246266036419404,0.567472327299318,0.15840407170849
0.932885906040268,0,0,0,0,0.000528352421253979,0.0207889066016065,0.214237466921895,0.569552514606767,0.194892759448478
0.939597315436242,0,0,0,0,0.000346652023584736,0.015476087008483,0.182451433728778,0.564376347802088,0.237349479437066
0.946308724832215,0,0,0,0,0.00021641315174563,0.011094780912826,0.151397952009621,0.550898830332429,0.286392023593378
0.953020134228188,0,0,0,0,0.000126857416343081,0.00758365716557635,0.121602964898638,0.528017903583441,0.342668616936002
0.959731543624161,0,0,0,0,6.84744737945159e-05,0.00487081756924989,0.0936283434946851,0.49457444687928,0.406857917582991
0.966442953020134,0,0,0,0,3.30220263283735e-05,0.00287379687793725,0.0680718868612673,0.449352277482606,0.479669016751861
0.973154362416107,0,0,0,0,1.35258219841018e-05,0.00149956279730408,0.0455673220265337,0.391078150594585,0.561841438759593
0.979865771812081,0,0,0,0,4.2796546121572e-06,0.000644515984590875,0.0267843039832781,0.318421759354887,0.654145141022631
0.986577181208054,0,0,0,0,8.4536387400636e-07,0.000194490048613064,0.01242841568894,0.229995734841687,0.757380514056885
0.993288590604027,0,0,0,0,5.28352421253975e-08,2.47515497610113e-05,0.00324116806560399,0.124355646071664,0.872378381477729
1,0,0,0,0,0,0,0,0,1


==> figures/bsplines_p4r3_breaks.csv <==
0
0.2
0.4
0.6
0.8
1


==> figures/laplace_results_mappedsquare_p2r1_global.csv <==
0.1,0.114298702809142,1.12903951051536,127.268950413408,4096
0.05,0.0253000230424189,0.25380206420175,1039.21903119521,96168
0.025,0.00577339975002756,0.0572578712377821,6372.26071046897,907134
0.0125,0.00137627897275356,0.0136141853718951,32920.9746093429,5332557


==> figures/laplace_results_mappedsquare_p2r1_l2.csv <==
0.1,0.0834702570364275,1.64156532925305,22.2858328748807,4096
0.05,0.0199869055081744,0.912475417987481,132.425267865081,99605
0.025,0.00501821475172965,0.290572005992511,663.371025553635,993656
0.0125,0.00126267767231251,0.0825380173390831,2988.08347043247,6524572


==> figures/laplace_results_mappedsquare_p2r1_llm.csv <==
0.1,0.0863352537248854,1.29041576278828,26.1212724906859,1012
0.05,0.021027798463625,0.288991674140938,283.920382306348,6032
0.025,0.00504811750108648,0.272706064623761,5655.79087050521,28672
0.0125,0.00120352552977652,0.023999953415104,11779.267045242,124352


==> figures/laplace_results_mappedsquare_p2r1_standard_iga.csv <==
0.1,0.0300121286115419,0.693509159322414,56.1077792484173,1156
0.05,0.00177714750289344,0.118556247364348,401.036712824885,7056
0.025,0.000132463826248039,0.02335965617266,2414.64661231181,33856
0.0125,1.40073556797478e-05,0.00538009001669145,12707.7347650855,147456


==> figures/laplace_results_mappedsquare_p3r2_global.csv <==
0.1,0.0458496360832965,0.710680080312178,299.379718910677,6561
0.05,0.000613762608384032,0.0253109118775127,1995.5524641346,130021
0.025,2.23211389317715e-05,0.00197555523592769,11682.5046671984,1652150
0.0125,1.16167960746667e-06,0.000210782814890373,55934.7440912678,10993693


==> figures/laplace_results_mappedsquare_p3r2_l2.csv <==
0.1,0.0375902378500094,1.16670708560291,55.7922577726264,6561
0.05,0.000706666595286713,0.164292316880371,327.995936936013,130287
0.025,2.72707188013425e-05,0.0211512160198395,1754.54972697899,1765476
0.0125,1.52733021438939e-06,0.00326699248332802,8364.20626958522,11782328


==> figures/laplace_results_mappedsquare_p3r2_llm.csv <==
0.1,0.0615925702232306,0.856659563622199,62.9113778289515,1521
0.05,0.00568236102196514,0.0903460430149194,551.034340943477,7921
0.025,0.00107663265358408,0.0176249316266017,3429.72358028116,35721
0.0125,0.000246333711886902,0.00407929028265476,17005.1413768915,151321


==> figures/laplace_results_mappedsquare_p3r2_standard_iga.csv <==
0.1,0.0377243529995563,0.690733331319589,126.437386656048,2587
0.05,0.000425422197569235,0.0247549325914696,304.050332086373,14575
0.025,1.36398663126794e-05,0.00195785128195846,1827.08131990509,67809
0.0125,6.79313585398672e-07,0.000210042242548923,9206.84725115364,291049


==> figures/laplace_results_mappedsquare_p4r3_global.csv <==
0.1,0.013946366073526,0.279255900489102,585.566777719146,10000
0.05,0.000122385313997823,0.00663090868052165,3848.37542493475,160000
0.025,1.50566150854401e-06,0.000199950950925885,21223.6570625716,2263005
0.0125,3.39072725135709e-08,9.84958156534983e-06,98307.2237786099,17443682


==> figures/laplace_results_mappedsquare_p4r3_l2.csv <==
0.1,0.0126006074852615,0.381356279478068,183.453795357557,10000
0.05,0.000124460339346054,0.012494238483791,1171.64810787056,160000
0.025,1.56859065408498e-06,0.00058873852855726,6603.29122275832,2443631
0.0125,3.50461093669107e-08,2.58528026753669e-05,31840.8537893123,19534869


==> figures/laplace_results_mappedsquare_p4r3_llm.csv <==
0.1,0.032926726868665,0.530462463813219,269.925526656605,3220
0.05,0.00285279741042257,0.0365400626335323,3017.41666362349,15360
0.025,0.000155766646783189,0.00198850796135789,14656.8494498527,66640
0.0125,8.98750969308144e-06,0.000114797460710365,69623.9751944763,277200


==> figures/laplace_results_mappedsquare_p4r3_standard_iga.csv <==
0.1,0.0116657410105522,0.271094043651844,985.002259710912,4584
0.05,0.000116844146200748,0.00657704304334999,1808.86512103524,23036
0.025,1.4955898152932e-06,0.000199677660365391,2582.75211608352,102072
0.0125,3.38421544364111e-08,9.8464158284513e-06,9812.14436456804,428832


==> figures/laplace_results_mappedsquare_p5r4_global.csv <==
0.1,0.0286129291245808,0.501316402396835,968.668129188024,14641
0.05,4.75489635145692e-05,0.00237717057239047,6758.29387894724,194481
0.025,1.94182629184074e-07,2.50163626376345e-05,33515.1840961074,2720863
0.0125,1.89877712313127e-09,5.39535448993419e-07,149823.793712045,24247094


==> figures/laplace_results_mappedsquare_p5r4_l2.csv <==
0.1,0.0233163453374767,0.594742755053407,393.152713853331,14641
0.05,4.74722611974184e-05,0.00249526527811979,3148.6106713779,194481
0.025,2.01073214891947e-07,7.26619485754651e-05,15692.6395365901,2808365
0.0125,2.16912042623776e-09,3.36503241603085e-06,73856.3785595815,27454791


==> figures/laplace_results_mappedsquare_p5r4_llm.csv <==
0.1,2.77758883125751,67.0597412590923,12326.0960278818,5025
0.05,0.00189969060517901,0.0237595773074647,5482.21284921076,19865
0.025,9.45860657428755e-05,0.00108407750256233,28089.1962321533,78945
0.0125,5.20217982458359e-06,5.81089874556957e-05,133626.16598604,314705


==> figures/laplace_results_mappedsquare_p5r4_standard_iga.csv <==
0.1,0.025420984639736,0.49346479729675,8347.08881632891,6911
0.05,4.60998472448001e-05,0.00236374490198744,13961.8054871382,30653
0.025,1.91101899940566e-07,2.49397928400122e-05,20150.1533030887,129111
0.0125,1.88832009925872e-09,5.38984187455582e-07,24468.5581918592,529991


==> figures/laplace_results_square_highreg_smoothgamma_p2r1_global.csv <==
0.1,0.0384630674343642,0.198789338961376,296.696035214625,9994
0.05,0.00991316314024712,0.0507580860611083,1540.99281984615,136143
0.025,0.0024986574950982,0.0127578644739452,8808.98196948076,1004698
0.0125,0.000626050839928705,0.0031941928334316,42836.8788791466,5449866


==> figures/laplace_results_square_highreg_smoothgamma_p2r1_l2.csv <==
0.1,0.0225873419162018,0.543306212205431,43.8861710728165,10000
0.05,0.0058521732705637,0.338945671742312,224.466524355887,141567
0.025,0.0015380941939521,0.15902475979228,1037.71812128695,1101654
0.0125,0.000398578845063215,0.0628923702908984,4414.98059547946,6707494


==> figures/laplace_results_square_highreg_smoothgamma_p2r1_llm.csv <==
0.1,0.0281544016782984,0.306011228024969,60.650910422776,1680
0.05,0.00756723228494811,0.109084455942676,441.438764691166,7540
0.025,0.00195142664509113,0.13383739926579,2888.66583981155,31860
0.0125,0.000486423733196184,0.0164051336388646,15351.2654916905,130900


==> figures/laplace_results_square_highreg_smoothgamma_p2r1_standard_iga.csv <==
0.1,0.00221305259637328,0.0875326854616104,117.397969664166,1936
0.05,0.000174486351967239,0.019146885726841,627.803795530271,8832
0.025,1.86632161369054e-05,0.00460274081481865,3346.28793091851,37636
0.0125,2.23679602512366e-06,0.00113904796868532,16545.5451812394,155236


==> figures/laplace_results_square_highreg_smoothgamma_p3r2_global.csv <==
0.1,0.00138174609303474,0.0243908479813818,451.922650235164,14641
0.05,6.60529857074776e-05,0.00201629898565549,2653.41423578997,192025
0.025,3.84124143886497e-06,0.000222745985681282,12973.4445931444,1860340
0.0125,2.35769019933781e-07,2.70105460638191e-05,57579.1780038728,11269019


==> figures/laplace_results_square_highreg_smoothgamma_p3r2_l2.csv <==
0.1,0.00128826260756528,0.123348774735061,103.583912836504,14641
0.05,6.3324525672738e-05,0.0221916016946698,429.51749940065,193965
0.025,3.77334630079393e-06,0.00354903663745737,2015.03431811173,1985895
0.0125,2.53138370240218e-07,0.000603048622499542,9585.73375872867,12037274


==> figures/laplace_results_square_highreg_smoothgamma_p3r2_llm.csv <==
0.1,0.00420509122443856,0.0734785946135602,112.012245444379,2401
0.05,0.00105170656190295,0.016764124388466,732.952410240832,9801
0.025,0.000281516944577007,0.00421082248991833,3806.91588819102,39601
0.0125,7.20494133404135e-05,0.00105680773596415,17481.7397271732,159201


==> figures/laplace_results_square_highreg_smoothgamma_p3r2_standard_iga.csv <==
0.1,0.000696490577823432,0.023334919687758,307.882360850129,4183
0.05,2.32345955065514e-05,0.00197475910669268,550.79362343541,17985
0.025,1.20045040224224e-06,0.000221016759232685,2382.55210436176,74391
0.0125,7.1520697382779e-08,2.69287667185045e-05,11993.7682877677,302887


==> figures/laplace_results_square_highreg_smoothgamma_p4r3_global.csv <==
0.1,0.000340300951516434,0.00961731552797606,1043.12325461828,20736
0.05,3.9043292724818e-06,0.000291981972552043,4878.08624686038,234197
0.025,8.66630888852049e-08,1.45204237944602e-05,23131.7160904731,2620800
0.0125,2.43971908626612e-09,8.53368825234575e-07,100311.789980931,17964533


==> figures/laplace_results_square_highreg_smoothgamma_p4r3_l2.csv <==
0.1,0.000331319189260045,0.0231210678563365,297.538823945441,20736
0.05,4.33997334771503e-06,0.00133678199968027,1513.03690124948,234249
0.025,1.04393317625522e-07,7.7105829447808e-05,7333.43363331414,2845574
0.0125,3.45921166804016e-09,6.94487682739654e-06,32873.7754539206,20083074


==> figures/laplace_results_square_highreg_smoothgamma_p4r3_llm.csv <==
0.1,0.00272476515286442,0.0294884515673459,952.466319566425,4928
0.05,0.00022038428592566,0.0022657346789971,3450.68908968139,18868
0.025,1.48010642457213e-05,0.000149723227357874,15978.1067174962,73748
0.0125,9.51536096813669e-07,9.66424546755543e-06,70870.5836486301,291508


==> figures/laplace_results_square_highreg_smoothgamma_p4r3_standard_iga.csv <==
0.1,0.00031619523832172,0.00950549605714918,1875.34901734594,7048
0.05,3.82293403954403e-06,0.000291489387822541,3252.43937470619,28088
0.025,8.59857565120143e-08,1.4515367605996e-05,5997.04835973837,111872
0.0125,2.43362436036681e-09,8.53284654277539e-07,10106.4825885162,446632


==> figures/laplace_results_square_highreg_smoothgamma_p5r4_global.csv <==
0.1,0,0,0,0
0.05,0,0,0,0
0.025,0,0,0,0
0.0125,0,0,0,0


==> figures/laplace_results_square_highreg_smoothgamma_p5r4_l2.csv <==
0.1,0.00018737896429954,0.00638030530474796,749.714394734603,28561
0.05,8.50591147326855e-07,0.000211449795431708,3840.467644199,279841
0.025,8.17438694276607e-09,6.36842512570518e-06,17178.3415885323,3370293
0.0125,1.18548890233513e-10,1.77323627388366e-07,75594.0547197772,28431582


==> figures/laplace_results_square_highreg_smoothgamma_p5r4_llm.csv <==
0.1,0,0,0,0
0.05,0,0,0,0
0.025,0,0,0,0
0.0125,0,0,0,0


==> figures/laplace_results_square_highreg_smoothgamma_p5r4_standard_iga.csv <==
0.1,0,0,0,0
0.05,0,0,0,0
0.025,0,0,0,0
0.0125,0,0,0,0


==> figures/laplace_results_square_smoothdiff_p2r1_global.csv <==
0.1,0.000109489510167058,0.00827696021648525,15.1204802483949,1936
0.05,1.33108659735809e-05,0.00204929957654627,59.9939115619921,8836
0.025,1.65212062990748e-06,0.000511089766399044,243.641599785379,37636
0.0125,2.06148477246981e-07,0.000127695483027101,985.407684937149,155236


==> figures/laplace_results_square_smoothdiff_p2r1_l2.csv <==
0.1,0.00398335005522243,0.021471086520276,37.3577341815304,4816
0.05,0.000996447796560822,0.00538924676378878,156.513022469566,41878
0.025,0.000249148468667345,0.00134870457138676,644.361920325756,246208
0.0125,6.22893625921845e-05,0.000337264750011943,2618.3948842548,1177112


==> figures/laplace_results_square_smoothdiff_p2r1_llm.csv <==
0.1,0.223668636431782,1.05120606775629,7.87587665498984,1936
0.05,0.225508248862265,1.05882814788325,30.6885855465233,8836
0.025,0.225967441874866,1.06073352022409,121.866327380117,37636
0.0125,0.226082194505651,1.06120985054382,486.627281044781,155236


==> figures/laplace_results_square_smoothdiff_p2r1_standard_iga.csv <==
0.1,0.000109489510167065,0.00827696021648528,15.1204802483948,1936
0.05,1.33108659735811e-05,0.00204929957654626,59.9939115619925,8836
0.025,1.65212062991017e-06,0.000511089766399045,243.641599785378,37636
0.0125,2.06148477245839e-07,0.000127695483027106,985.407684937151,155236


==> figures/laplace_results_square_smoothdiff_p3r2_global.csv <==
0.1,6.39918845032649e-06,0.000406245799076266,84.9043951208682,4225
0.05,3.86478995877329e-07,4.98381263207099e-05,121.703703214079,18225
0.025,2.39443141573861e-08,6.19927484254963e-06,254.350446829641,75625
0.0125,1.49323253206505e-09,7.73939447862711e-07,1031.83607872147,308025


==> figures/laplace_results_square_smoothdiff_p3r2_l2.csv <==
0.1,1.8031529006067e-05,0.00047058694354587,94.4520890078314,14639
0.05,1.07454774241215e-06,5.37602450402451e-05,387.685673840603,170831
0.025,6.61869358391497e-08,6.44550990022737e-06,1577.02090978298,1270832
0.0125,4.11656665294559e-09,7.89434282180136e-07,6363.41094118921,6727510


==> figures/laplace_results_square_smoothdiff_p3r2_llm.csv <==
0.1,0.226083960483215,1.06122754823845,32.6240437559575,6045
0.05,0.226117951237926,1.06135901554803,32.2931339516773,27405
0.025,0.226120279669226,1.06136800285059,128.02889559936,116325
0.0125,0.226120431019172,1.06136858647492,511.017952001088,478965


==> figures/laplace_results_square_smoothdiff_p3r2_standard_iga.csv <==
0.1,6.39918845032986e-06,0.000406245799076287,84.9043951208683,4225
0.05,3.86478995876832e-07,4.98381263207011e-05,121.703703214081,18157
0.025,2.39443141579296e-08,6.1992748425695e-06,254.350446829641,75149
0.0125,1.49323253155387e-09,7.73939447887191e-07,1031.83607872146,305585


==> figures/laplace_results_square_smoothdiff_p4r3_global.csv <==
0.1,3.21536009048049e-07,1.87965059507461e-05,569.113068241181,7636
0.05,9.75711495472553e-09,1.1910483522251e-06,862.229205639646,30700
0.025,3.03615453699006e-10,7.5458447620318e-08,1120.75906815776,123204
0.0125,9.49413485700315e-12,4.75671525094905e-09,1305.93073991923,493720


==> figures/laplace_results_square_smoothdiff_p4r3_l2.csv <==
0.1,3.80425945140687e-07,1.97225305744363e-05,183.421143860987,20736
0.05,1.0257573252171e-08,1.20162637781447e-06,764.26698662534,230114
0.025,3.08552767901461e-10,7.56434414686861e-08,3131.85982432583,2021716
0.0125,9.55180381952058e-12,4.76124640668735e-09,12681.7240158863,11576250


==> figures/laplace_results_square_smoothdiff_p4r3_llm.csv <==
0.1,0.226085030845138,1.06123664463989,367.894749707787,10000
0.05,0.226118234328344,1.06136043963258,354.319583916123,41900
0.025,0.226120303772438,1.06136811660891,353.614914601227,171100
0.0125,0.226120432719285,1.06136859432229,596.188046756471,691098


==> figures/laplace_results_square_smoothdiff_p4r3_standard_iga.csv <==
0.1,3.2153600904615e-07,1.87965059507584e-05,569.113068241191,6952
0.05,9.75711495439015e-09,1.19104835221768e-06,862.229205639646,27692
0.025,3.03615453944531e-10,7.54584476154067e-08,1120.75906815775,110588
0.0125,9.49413490834409e-12,4.7567152598947e-09,1305.93073991922,441996


==> figures/maxwell_results_cube_p4r3_global.csv <==
0.5,1.47138853305862e-05,1.47138853341389e-05,1.47138853359152e-05,1.47138853344349e-05,1.47138853344349e-05,9.64217779479526e-05,9.64217779479526e-05,9.64217779504395e-05,9.64217779518606e-05,9.64217779518606e-05,9.64217779527488e-05,8.28037958446141e-05,8.28037958457983e-05,8.28037958457983e-05,8.2803795849203e-05,8.28037958494991e-05,8.28037958499432e-05,0.000116848751103182,0.000116848751105403,0.000116848751108511
0.25,1.14676838469663e-07,1.14676846907358e-07,1.14676852458473e-07,1.14676834102786e-07,1.146768431326e-07,4.17957267940139e-05,4.17957268107116e-05,4.17957268128433e-05,4.17957268147973e-05,4.17957268251001e-05,4.17957268293634e-05,3.48488851407147e-05,3.48488851473761e-05,3.48488851478201e-05,3.48488851503366e-05,3.4848885151965e-05,3.48488851598105e-05,5.22159892981655e-05,5.2215989305493e-05,5.22159893110441e-05
0.125,4.21402468475662e-10,4.21414014795118e-10,4.21531032301914e-10,4.21465825202934e-10,4.21534066911515e-10,1.19697009637321e-07,1.19697011768949e-07,1.1969703148651e-07,1.19697043032829e-07,1.19697045697364e-07,1.19697077138881e-07,9.98177444403818e-08,9.98177539142849e-08,9.98177932901948e-08,9.98177972869977e-08,9.9817822452053e-08,9.98178328141345e-08,1.4951589299983e-07,1.49515918757004e-07,1.49515923197896e-07
0.0625,6.93223256575948e-13,9.04831765069503e-13,2.01838545876853e-12,1.65038353353945e-12,2.21644924636166e-12,3.81688458617191e-10,3.81693432416341e-10,3.81811382510477e-10,3.81859521780825e-10,3.8198102458864e-10,3.82435061396791e-10,3.18158536553407e-10,3.18298276624773e-10,3.18337504504977e-10,3.18440089112452e-10,3.18505518256037e-10,3.18915856685938e-10,4.7664761027022e-10,4.76733319487721e-10,4.76787276326718e-10


==> figures/maxwell_results_cube_p4r3_l2.csv <==
0.5,0.000556567684667719,0.000556567684671494,0.000556567684672826,0.000556567684667867,0.000556567684674381,0.000932541533786591,0.000932541533788545,0.000932541533789077,0.000932541533790321,0.000932541533790321,0.00093254153379263,0.000869879225600704,0.000869879225602036,0.000869879225602036,0.00086987922560248,0.000869879225604553,0.000869879225605293,0.00102653499606609,0.00102653499606986,0.00102653499607075
0.25,6.60289948517523e-06,6.60289951581738e-06,6.60289952159054e-06,6.60289951515125e-06,6.60289951663155e-06,0.000702398059737597,0.000702398059742926,0.000702398059743459,0.000702398059744525,0.000702398059746123,0.000702398059749143,0.000586432199703631,0.000586432199704075,0.000586432199704815,0.000586432199707036,0.000586432199709996,0.000586432199715177,0.000876346849790099,0.000876346849796317,0.000876346849798759
0.125,1.05720104892626e-07,1.05720219023553e-07,1.0572029074396e-07,1.0572018993571e-07,1.05720278605522e-07,6.75670465835054e-06,6.75670468162082e-06,6.75670469156842e-06,6.75670469458822e-06,6.75670470240419e-06,6.75670473135881e-06,5.64820725434956e-06,5.64820725760621e-06,5.64820726234316e-06,5.648207281439e-06,5.64820728750822e-06,5.64820731208115e-06,8.41945083562834e-06,8.41945083629447e-06,8.41945086738072e-06
0.0625,1.74406245001535e-09,1.74416459053361e-09,1.74481273873539e-09,1.74425999569886e-09,1.74438419264789e-09,9.49452832799125e-08,9.49453022869307e-08,9.49454825871499e-08,9.49455955634448e-08,9.49456410381799e-08,9.49457243493157e-08,7.94119504969141e-08,7.94119895767646e-08,7.9412023031485e-08,7.94120345778045e-08,7.94120739537145e-08,7.94120960101452e-08,1.18245643054848e-07,1.18245811586704e-07,1.18245843339082e-07


==> figures/maxwell_results_cube_p4r3_llm.csv <==
0.5,0.0403843185273116,0.0403843185273116,0.0403843185260283,0.0403843185333777,0.0403843185320096,0.0350333954766585,0.0350333954766585,0.0350333954761373,0.0350333954754625,0.0350333954754625,0.0350333954714559,0.035925215983021,0.035925215983021,0.0359252159820267,0.035925215980314,0.035925215975358,0.0359252159742338,0.0336956647093972,0.0336956646981553,0.0336956646866465
0.25,0.00424383053180399,0.00424383053187194,0.00424383053187194,0.00424383053139972,0.00424383053155353,0.0446135731578456,0.0446135731578456,0.0446135731579385,0.0446135731580402,0.0446135731582881,0.0446135731582896,0.0378852827197265,0.0378852827200253,0.0378852827200253,0.037885282720078,0.0378852827202446,0.0378852827204038,0.0547060088145417,0.0547060088148161,0.0547060088149476
0.125,0.000271944464139029,0.000271944464454554,0.000271944464945939,0.000271944464245758,0.000271944464440269,0.00334504780579596,0.00334504780600611,0.00334504780647187,0.00334504780651255,0.0033450478065614,0.00334504780661558,0.00283286391553172,0.00283286391565355,0.0028328639157104,0.00283286391574681,0.00283286391585117,0.00283286391613509,0.00411332364156469,0.00411332364171502,0.00411332364194439
0.0625,1.69846903377291e-05,1.69846908015803e-05,1.69846913471439e-05,1.69846906343807e-05,1.69846909977937e-05,0.000217659458860808,0.000217659459517705,0.000217659459573127,0.000217659459788067,0.000217659459914543,0.000217659460333053,0.000184213664492579,0.000184213664679393,0.000184213664742453,0.000184213664826682,0.000184213664857473,0.000184213664913724,0.000267828151361504,0.000267828151839566,0.000267828152356042


==> figures/maxwell_results_cube_p4r3_refinement0.csv <==
1,2,2.00001471388533,2.00055656768467,2.04038431852731,2.00001471388533
2,2,2.00001471388533,2.00055656768467,2.04038431852731,2.00001471388534
3,2,2.00001471388534,2.00055656768467,2.04038431852603,2.00001471388534
4,3,3.00001471388533,3.00055656768467,3.04038431853338,3.00001471388533
5,3,3.00001471388533,3.00055656768467,3.04038431853201,3.00001471388534
6,5,5.00009642177795,5.00093254153379,5.03503339547666,5.00009642177795
7,5,5.00009642177795,5.00093254153379,5.03503339547666,5.00009642177795
8,5,5.00009642177795,5.00093254153379,5.03503339547614,5.00009642177795
9,5,5.00009642177795,5.00093254153379,5.03503339547546,5.00009642177795
10,5,5.00009642177795,5.00093254153379,5.03503339547546,5.00009642177795
11,5,5.00009642177795,5.00093254153379,5.03503339547146,5.00009642177795
12,6,6.00008280379584,6.0008698792256,6.03592521598302,6.00008280379585
13,6,6.00008280379585,6.0008698792256,6.03592521598302,6.00008280379585
14,6,6.00008280379585,6.0008698792256,6.03592521598203,6.00008280379585
15,6,6.00008280379585,6.0008698792256,6.03592521598031,6.00008280379585
16,6,6.00008280379585,6.0008698792256,6.03592521597536,6.00008280379585
17,6,6.00008280379585,6.0008698792256,6.03592521597423,6.00008280379585
18,8,8.0001168487511,8.00102653499607,8.0336956647094,8.00011684875111
19,8,8.00011684875111,8.00102653499607,8.03369566469816,8.00011684875111
20,8,8.00011684875111,8.00102653499607,8.03369566468665,8.00011684875111


==> figures/maxwell_results_cube_p4r3_refinement1.csv <==
1,2,2.00000011467684,2.00000660289948,2.0042438305318,2.00000011467685
2,2,2.00000011467685,2.00000660289952,2.00424383053187,2.00000011467686
3,2,2.00000011467685,2.00000660289952,2.00424383053187,2.00000011467686
4,3,3.00000011467683,3.00000660289952,3.0042438305314,3.00000011467685
5,3,3.00000011467684,3.00000660289952,3.00424383053155,3.00000011467685
6,5,5.00004179572679,5.00070239805974,5.04461357315785,5.00004179572681
7,5,5.00004179572681,5.00070239805974,5.04461357315785,5.00004179572681
8,5,5.00004179572681,5.00070239805974,5.04461357315794,5.00004179572681
9,5,5.00004179572681,5.00070239805974,5.04461357315804,5.00004179572681
10,5,5.00004179572683,5.00070239805975,5.04461357315829,5.00004179572681
11,5,5.00004179572683,5.00070239805975,5.04461357315829,5.00004179572681
12,6,6.00003484888514,6.0005864321997,6.03788528271973,6.00003484888515
13,6,6.00003484888515,6.0005864321997,6.03788528272003,6.00003484888515
14,6,6.00003484888515,6.0005864321997,6.03788528272003,6.00003484888515
15,6,6.00003484888515,6.00058643219971,6.03788528272008,6.00003484888515
16,6,6.00003484888515,6.00058643219971,6.03788528272024,6.00003484888515
17,6,6.00003484888516,6.00058643219972,6.0378852827204,6.00003484888515
18,8,8.0000522159893,8.00087634684979,8.05470600881454,8.0000522159893
19,8,8.0000522159893,8.0008763468498,8.05470600881482,8.0000522159893
20,8,8.00005221598931,8.0008763468498,8.05470600881495,8.0000522159893


==> figures/maxwell_results_cube_p4r3_refinement2.csv <==
1,2,2.0000000004214,2.0000001057201,2.00027194446414,2.00000000042152
2,2,2.00000000042141,2.00000010572022,2.00027194446445,2.00000000042152
3,2,2.00000000042153,2.00000010572029,2.00027194446495,2.00000000042153
4,3,3.00000000042147,3.00000010572019,3.00027194446425,3.00000000042153
5,3,3.00000000042153,3.00000010572028,3.00027194446444,3.00000000042153
6,5,5.00000011969701,5.00000675670466,5.0033450478058,5.00000011969701
7,5,5.00000011969701,5.00000675670468,5.00334504780601,5.00000011969702
8,5,5.00000011969703,5.00000675670469,5.00334504780647,5.00000011969702
9,5,5.00000011969704,5.00000675670469,5.00334504780651,5.00000011969702
10,5,5.00000011969705,5.0000067567047,5.00334504780656,5.00000011969702
11,5,5.00000011969708,5.00000675670473,5.00334504780662,5.00000011969703
12,6,6.00000009981774,6.00000564820725,6.00283286391553,6.00000009981776
13,6,6.00000009981775,6.00000564820726,6.00283286391565,6.00000009981777
14,6,6.00000009981779,6.00000564820726,6.00283286391571,6.00000009981777
15,6,6.0000000998178,6.00000564820728,6.00283286391575,6.00000009981778
16,6,6.00000009981782,6.00000564820729,6.00283286391585,6.00000009981778
17,6,6.00000009981783,6.00000564820731,6.00283286391613,6.00000009981778
18,8,8.00000014951589,8.00000841945084,8.00411332364157,8.00000014951589
19,8,8.00000014951592,8.00000841945084,8.00411332364171,8.0000001495159
20,8,8.00000014951592,8.00000841945087,8.00411332364194,8.0000001495159


==> figures/maxwell_results_cube_p4r3_refinement3.csv <==
1,2,2.00000000000069,2.00000000174406,2.00001698469034,2.99999999994896
2,2,2.00000000000091,2.00000000174416,2.0000169846908,2.0000000000017
3,2,2.00000000000202,2.00000000174481,2.00001698469135,2.00000000000171
4,3,3.00000000000165,3.00000000174426,3.00001698469063,3.33333333333219
5,3,3.00000000000222,3.00000000174438,3.000016984691,3.00000000000168
6,5,5.00000000038169,5.00000009494528,5.00021765945886,5.39999999999899
7,5,5.00000000038169,5.0000000949453,5.00021765945952,5.00000000038181
8,5,5.00000000038181,5.00000009494548,5.00021765945957,5.00000000038182
9,5,5.00000000038186,5.0000000949456,5.00021765945979,5.00000000038183
10,5,5.00000000038198,5.00000009494564,5.00021765945991,5.00000000038183
11,5,5.00000000038244,5.00000009494572,5.00021765946033,5.00000000038183
12,6,6.00000000031816,6.00000007941195,6.00018421366449,6.16666666634847
13,6,6.0000000003183,6.00000007941199,6.00018421366468,6.00000000031846
14,6,6.00000000031834,6.00000007941202,6.00018421366474,6.00000000031848
15,6,6.00000000031844,6.00000007941203,6.00018421366483,6.00000000031848
16,6,6.00000000031851,6.00000007941207,6.00018421366486,6.00000000031849
17,6,6.00000000031892,6.0000000794121,6.00018421366491,6.00000000031849
18,8,8.00000000047665,8.00000011824564,8.00026782815136,8.24999999976113
19,8,8.00000000047673,8.00000011824581,8.00026782815184,8.00000000047686
20,8,8.00000000047679,8.00000011824584,8.00026782815236,8.00000000047687


==> figures/maxwell_results_cube_p4r3_standard_iga.csv <==
0.5,1.47138853323625e-05,1.47138853352491e-05,1.47138853368034e-05,1.47138853301421e-05,1.47138853370995e-05,9.6421777949196e-05,9.64217779495513e-05,9.64217779495513e-05,9.64217779516829e-05,9.64217779518606e-05,9.64217779539922e-05,8.28037958469826e-05,8.28037958469826e-05,8.28037958494991e-05,8.28037958508313e-05,8.28037958512754e-05,8.28037958515715e-05,0.000116848751105625,0.000116848751105847,0.000116848751107845
0.25,1.14676849349848e-07,1.1467685667732e-07,1.1467685667732e-07,1.146768540868e-07,1.14676854678919e-07,4.17957268069813e-05,4.17957268084024e-05,4.179572680858e-05,4.17957268091129e-05,4.17957268100011e-05,4.17957268121327e-05,3.48488851454517e-05,3.48488851479682e-05,3.48488851485603e-05,3.48488851498926e-05,3.48488851501886e-05,3.48488851518169e-05,5.22159892972773e-05,5.22159892972773e-05,5.22159893046048e-05
0.125,4.21521262339297e-10,4.21521262339297e-10,4.21529922078889e-10,4.21526961484157e-10,4.21532734643885e-10,1.19697012657127e-07,1.19697019407283e-07,1.19697021006004e-07,1.19697022249454e-07,1.19697024558718e-07,1.19697027400889e-07,9.98177582071473e-08,9.98177685692288e-08,9.98177738982993e-08,9.98177750825372e-08,9.98177755266264e-08,9.98177805596375e-08,1.49515894776187e-07,1.49515896774588e-07,1.49515900327302e-07
0.0625,0.999999999948958,1.70286007517007e-12,1.71351821620647e-12,0.333333333332189,1.67510449955444e-12,0.39999999999899,3.8181102723911e-10,3.8182186301583e-10,3.81825415729509e-10,3.81829146078871e-10,3.81831277707079e-10,0.166666666348468,3.18463921900047e-10,3.18474876100557e-10,3.18482721676598e-10,3.18485978330803e-10,3.18486422420013e-10,0.249999999761133,4.76855666065035e-10,4.76866546250676e-10


==> figures/maxwell_results_cube_p5r4_global.csv <==
0.5,1.09728554908983e-07,1.09728564234857e-07,1.09728573116641e-07,1.09728575115042e-07,1.09728577187459e-07,0.00046883922976555,0.000468839229766971,0.000468839229767148,0.000468839229769813,0.000468839229771589,0.000468839229773543,0.000390717646235957,0.000390717646236105,0.000390717646236993,0.000390717646237437,0.000390717646237733,0.000390717646239658,0.000586021605067932,0.000586021605068598,0.000586021605070597
0.25,2.99221403210481e-09,2.99222335797822e-09,2.99222380206743e-09,2.99220204169615e-09,2.99224556243871e-09,8.45030335678843e-06,8.45030335945296e-06,8.45030336122932e-06,8.45030337774943e-06,8.45030338663122e-06,8.450303397467e-06,7.04241816122201e-06,7.04241817247227e-06,7.04241817617302e-06,7.04241818579495e-06,7.04241819704521e-06,7.04241819852551e-06,1.05621311716764e-05,1.05621311761173e-05,1.05621311770054e-05
0.125,1.78168590991845e-12,1.91313631603407e-12,2.44271269878027e-12,1.9949967603831e-12,2.27684537890127e-12,2.70687419146043e-09,2.70688307324463e-09,2.70701097093706e-09,2.70701558946485e-09,2.70707332106213e-09,2.70707936067538e-09,2.25607843518105e-09,2.25627901547417e-09,2.25627945956338e-09,2.25628168000943e-09,2.25630669703492e-09,2.25631469064069e-09,3.38314509740201e-09,3.38315109260634e-09,3.38327010851458e-09
0.0625,1.93245419666255e-12,1.22901688826005e-13,3.39728245535298e-14,2.76815607473206e-14,5.18104078158406e-13,1.29070087950822e-12,1.62110325163667e-12,1.80957471229704e-12,1.8120616118722e-12,1.81614723260282e-12,1.8786749933497e-12,1.12502599828683e-12,1.42597045282855e-12,1.76658687678355e-12,1.80492657856727e-12,1.94792330413899e-12,1.95043980966148e-12,1.30317978630501e-12,1.87605486701159e-12,2.51332288314643e-12


==> figures/maxwell_results_cube_p5r4_l2.csv <==
0.5,6.34810514776873e-06,6.34810515798279e-06,6.34810516841888e-06,6.34810515783476e-06,6.3481051630158e-06,0.00580597819227879,0.00580597819227915,0.00580597819227933,0.00580597819227968,0.00580597819228146,0.00580597819228732,0.0048393731777554,0.00483937317775747,0.00483937317775777,0.00483937317775955,0.00483937317775955,0.00483937317776206,0.00725588571406033,0.00725588571406366,0.00725588571406566
0.25,1.80309156272429e-07,1.80309179365068e-07,1.8030920068135e-07,1.80309182103618e-07,1.80309199719157e-07,9.14697880171289e-05,9.14697880229909e-05,9.14697880304516e-05,9.14697880311621e-05,9.14697880334714e-05,9.1469788041465e-05,7.62548748810173e-05,7.62548748833858e-05,7.625487488457e-05,7.62548748853102e-05,7.62548748863464e-05,7.62548749055902e-05,0.000114292157741058,0.00011429215774128,0.000114292157750162
0.125,5.27963228691419e-10,5.27970334118777e-10,5.28048271775106e-10,5.27835701073324e-10,5.28156037423363e-10,1.49935488202857e-07,1.4993552017728e-07,1.49935523197087e-07,1.49935524440536e-07,1.49935525683986e-07,1.49935577198335e-07,1.25034225195719e-07,1.25034232893266e-07,1.25034254357577e-07,1.25034267384194e-07,1.25034283815495e-07,1.25034291809101e-07,1.87287406694381e-07,1.87287440445161e-07,1.87287447328544e-07
0.0625,1.51656465163796e-12,2.01705319113898e-12,2.58570942435199e-12,1.71374026081139e-12,1.86709906794628e-12,4.24699919676641e-10,4.24727630843336e-10,4.24793711317761e-10,4.24825685740871e-10,4.25000479253868e-10,4.25007762316909e-10,3.54188974445909e-10,3.54220652809545e-10,3.54287266191022e-10,3.54338040390682e-10,3.54542321427213e-10,3.54564821947179e-10,5.30319566038884e-10,5.3067150673769e-10,5.30694599376602e-10


==> figures/maxwell_results_cube_p5r4_llm.csv <==
0.5,0.019382519633822,0.019382526342874,0.0193825298872308,0.0193825155393189,0.019382516490846,0.226279933351643,0.226279931617825,0.226279930360511,0.226279924146266,0.226279902437392,0.226279880554134,0.185336213836303,0.185336205923836,0.185336193360378,0.185336189367676,0.185336188160065,0.185336185000631,0.287695608615011,0.287695598424173,0.287695542062984
0.25,0.00363543754811313,0.00363544182091124,0.0036354555138487,0.00363403436030666,0.00363652627917318,0.0243135660637355,0.0243136098757484,0.0243136224482164,0.0329863200038744,0.0329863581470114,0.0329863581470114,0.0199678291177593,0.0205877289022607,0.0217445620130106,0.0258082406516862,0.0283595024034664,0.0304232537096025,0.0375629616691278,0.0375630094005073,0.0375630094005073
0.125,0.000156740317040605,0.000156781943503104,0.000156815389836584,0.000156795567067824,0.000156883317401491,0.00188846025855209,0.00188850183039246,0.00188852284703174,0.00224878793865297,0.0022488062719999,0.00224882864852418,0.00157804795403734,0.00159394872874493,0.00162181918942409,0.00181836599086764,0.00190600386348786,0.00198172429475344,0.00298814279588711,0.00298818644244059,0.00298821829832496
0.0625,8.48344838155768e-06,8.51831964987504e-06,8.58499644929012e-06,8.57960235064089e-06,8.68683515224215e-06,0.000112859356301342,0.000112950731371164,0.000113047938024735,0.000117155204386954,0.000117163725419545,0.00011719506750314,9.54057625189482e-05,9.55408375887442e-05,9.59211422205305e-05,9.82486239495077e-05,9.9248962672475e-05,0.0001000463450751,0.000147598152065331,0.000147652932616316,0.000147721209817764


==> figures/maxwell_results_cube_p5r4_standard_iga.csv <==
0.5,1.09728567121437e-07,1.09728570008016e-07,1.09728571784373e-07,1.09728572598537e-07,1.09728574967013e-07,0.000468839229768569,0.000468839229771412,0.000468839229771767,0.000468839229772122,0.0004688392297723,0.000468839229772833,0.000390717646232256,0.000390717646236549,0.000390717646236549,0.000390717646238474,0.000390717646239066,0.000390717646239806,0.000586021605070375,0.000586021605071707,0.000586021605073261
0.25,2.99220936916811e-09,2.99221025734653e-09,2.99221514232784e-09,2.99220722273693e-09,2.99221240377771e-09,8.45030337242036e-06,8.45030337881525e-06,8.45030337988106e-06,8.4503033800587e-06,8.45030338059161e-06,8.4503033825456e-06,7.04241818165012e-06,7.04241818283435e-06,7.0424181835745e-06,7.0424181835745e-06,7.04241819112402e-06,7.04241819156811e-06,1.05621311703441e-05,1.05621311718984e-05,1.05621311734527e-05
0.125,0.999999999915559,2.12696527057687e-12,2.14073203608223e-12,0.333333333331902,2.13192426675353e-12,0.399999999998711,2.70697526616459e-09,2.7069773977928e-09,2.70698095050648e-09,2.70698095050648e-09,2.70698343740605e-09,0.166666664410841,2.25617213800433e-09,2.25617465450985e-09,2.25617480253959e-09,2.25617717101538e-09,2.2561780591938e-09,0.249999998307866,3.38318839609997e-09,3.38319550152733e-09


==> figures/maxwell_results_cube_p5r4_standard_iga_swap.csv <==
0.5,1.09728567121437e-07,1.09728570008016e-07,1.09728571784373e-07,1.09728572598537e-07,1.09728574967013e-07,0.000468839229768569,0.000468839229771412,0.000468839229771767,0.000468839229772122,0.0004688392297723,0.000468839229772833,0.000390717646232256,0.000390717646236549,0.000390717646236549,0.000390717646238474,0.000390717646239066,0.000390717646239806,0.000586021605070375,0.000586021605071707,0.000586021605073261
0.25,2.99220936916811e-09,2.99221025734653e-09,2.99221514232784e-09,2.99220722273693e-09,2.99221240377771e-09,8.45030337242036e-06,8.45030337881525e-06,8.45030337988106e-06,8.4503033800587e-06,8.45030338059161e-06,8.4503033825456e-06,7.04241818165012e-06,7.04241818283435e-06,7.0424181835745e-06,7.0424181835745e-06,7.04241819112402e-06,7.04241819156811e-06,1.05621311703441e-05,1.05621311718984e-05,1.05621311734527e-05
0.125,0.999999999915559,2.12696527057687e-12,2.14073203608223e-12,0.333333333331902,2.13192426675353e-12,0.399999999998711,2.70697526616459e-09,2.7069773977928e-09,2.70698095050648e-09,2.70698095050648e-09,2.70698343740605e-09,0.166666664410841,2.25617213800433e-09,2.25617465450985e-09,2.25617480253959e-09,2.25617717101538e-09,2.2561780591938e-09,0.249999998307866,3.38318839609997e-09,3.38319550152733e-09
0.0625,0.999999999948817,0.999999999948176,0.999999999948036,0.999999999964809,0.999999999964367,0.999999999978595,0.999999999977558,0.999999999977451,0.999999999977422,0.999999999977315,0.999999999976965,0.999999999980434,0.99999999998039,0.999999999979936,0.999999999979217,0.999999999978887,0.999999999978851,0.999999999983805,0.999999999983686,0.999999999983397


==> figures/maxwell_results_cubedeformed_global_p5r4.csv <==
0.5,1.09728554908983e-07,1.09728564234857e-07,1.09728573116641e-07,1.09728575115042e-07,1.09728577187459e-07,0.00046883922976555,0.000468839229766971,0.000468839229767148,0.000468839229769813,0.000468839229771589,0.000468839229773543,0.000390717646235957,0.000390717646236105,0.000390717646236993,0.000390717646237437,0.000390717646237733,0.000390717646239658,0.000586021605067932,0.000586021605068598,0.000586021605070597
0.25,2.99221403210481e-09,2.99222335797822e-09,2.99222380206743e-09,2.99220204169615e-09,2.99224556243871e-09,8.45030335678843e-06,8.45030335945296e-06,8.45030336122932e-06,8.45030337774943e-06,8.45030338663122e-06,8.450303397467e-06,7.04241816122201e-06,7.04241817247227e-06,7.04241817617302e-06,7.04241818579495e-06,7.04241819704521e-06,7.04241819852551e-06,1.05621311716764e-05,1.05621311761173e-05,1.05621311770054e-05
0.125,1.78168590991845e-12,1.91313631603407e-12,2.44271269878027e-12,1.9949967603831e-12,2.27684537890127e-12,2.70687419146043e-09,2.70688307324463e-09,2.70701097093706e-09,2.70701558946485e-09,2.70707332106213e-09,2.70707936067538e-09,2.25607843518105e-09,2.25627901547417e-09,2.25627945956338e-09,2.25628168000943e-09,2.25630669703492e-09,2.25631469064069e-09,3.38314509740201e-09,3.38315109260634e-09,3.38327010851458e-09


==> figures/maxwell_results_cubedeformed_global_p5r4_refinement2.csv <==
1,2.00000000000356
2,2.00000000000383
3,2.00000000000489
4,3.00000000000598
5,3.00000000000683
6,5.00000001353437
7,5.00000001353442
8,5.00000001353505
9,5.00000001353508
10,5.00000001353537
11,5.0000000135354
12,6.00000001353647
13,6.00000001353767
14,6.00000001353768
15,6.00000001353769
16,6.00000001353784
17,6.00000001353789
18,8.00000002706516
19,8.00000002706521
20,8.00000002706616


==> figures/maxwell_results_cubedeformed_iga_p5r4.csv <==
0.5,6.34810513999717e-06,6.34810513999717e-06,6.34810518662654e-06,6.34810514021922e-06,6.3481051630158e-06,0.00580597819225837,0.00580597819228927,0.00580597819228927,0.0058059781922978,0.00580597819232196,0.00580597819237596,0.00483937317775688,0.00483937317775999,0.00483937317775999,0.00483937317776784,0.00483937317776784,0.00483937317777627,0.00725588571406277,0.00725588571406299,0.00725588571408187
0.25,1.80305670394176e-07,1.80309780883903e-07,1.80311798159138e-07,1.80311543770036e-07,1.80314056130726e-07,9.14697860896041e-05,9.14697860896041e-05,9.14697868861225e-05,9.14697875371573e-05,9.14697880364912e-05,9.14697884626392e-05,7.62548743537354e-05,7.62548743537354e-05,7.62548750138e-05,7.62548750138e-05,7.62548755369371e-05,7.62548755369371e-05,0.000114292156849327,0.000114292157745055,0.000114292158160501
0.125,2.32259700361226e-09,6.66490640455208e-10,3.6473232039036e-06,2.92936083982435e-07,1.47160061914064e-09,7.14407520874261e-07,1.47154946894545e-07,1.47154946894545e-07,1.49209885691448e-07,1.49873245547383e-07,1.5225959355547e-07,3.15709809406428e-08,1.21615040112507e-07,1.24760552259554e-07,1.24994560775823e-07,1.25265318414354e-07,1.53095431443262e-07,1.87285801089843e-07,1.87287409358916e-07,1.87290190023504e-07
0.0625,1.70862770976221e-06,1.70862770976221e-06,0.000177848059164321,8.80754245565404e-06,8.80754245565404e-06,0.000553167461082182,3.52289597156386e-06,1.75987032768887e-06,3.41544926563131e-07,3.41544926563131e-07,0.000192950332295716,2.44127051255797e-06,2.44127051255797e-06,1.66775499632621e-07,1.81868350305573e-06,3.08256186413539e-06,1.47789218816937e-05,5.28642019048675e-10,5.30506305551626e-10,5.30613997185014e-10


==> figures/maxwell_results_cubedeformed_iga_p5r4_refinement2.csv <==
1,2.00000000000425
2,2.00000000000428
3,2.00000000000429
4,3.0000000000064
5,3.00000000000644
6,5.00000001353488
7,5.00000001353489
8,5.0000000135349
9,5.0000000135349
10,5.00000001353492
11,5.00000001353495
12,6.00000001353703
13,6.00000001353705
14,6.00000001353705
15,6.00000001353706
16,6.00000001353707
17,6.00000001353707
18,8.00000002706551
19,8.00000002706556
20,8.00000002706557


==> figures/maxwell_results_cubedeformed_l2_p5r4.csv <==
0.5,6.34810514776873e-06,6.34810515798279e-06,6.34810516841888e-06,6.34810515783476e-06,6.3481051630158e-06,0.00580597819227879,0.00580597819227915,0.00580597819227933,0.00580597819227968,0.00580597819228146,0.00580597819228732,0.0048393731777554,0.00483937317775747,0.00483937317775777,0.00483937317775955,0.00483937317775955,0.00483937317776206,0.00725588571406033,0.00725588571406366,0.00725588571406566
0.25,1.80309156272429e-07,1.80309179365068e-07,1.8030920068135e-07,1.80309182103618e-07,1.80309199719157e-07,9.14697880171289e-05,9.14697880229909e-05,9.14697880304516e-05,9.14697880311621e-05,9.14697880334714e-05,9.1469788041465e-05,7.62548748810173e-05,7.62548748833858e-05,7.625487488457e-05,7.62548748853102e-05,7.62548748863464e-05,7.62548749055902e-05,0.000114292157741058,0.00011429215774128,0.000114292157750162
0.125,5.27963228691419e-10,5.27970334118777e-10,5.28048271775106e-10,5.27835701073324e-10,5.28156037423363e-10,1.49935488202857e-07,1.4993552017728e-07,1.49935523197087e-07,1.49935524440536e-07,1.49935525683986e-07,1.49935577198335e-07,1.25034225195719e-07,1.25034232893266e-07,1.25034254357577e-07,1.25034267384194e-07,1.25034283815495e-07,1.25034291809101e-07,1.87287406694381e-07,1.87287440445161e-07,1.87287447328544e-07


==> figures/maxwell_results_cubedeformed_l2_p5r4_refinement2.csv <==
1,2.00000000105593
2,2.00000000105594
3,2.0000000010561
4,3.00000000158351
5,3.00000000158447
6,5.00000074967744
7,5.0000007496776
8,5.00000074967762
9,5.00000074967762
10,5.00000074967763
11,5.00000074967789
12,6.00000075020535
13,6.0000007502054
14,6.00000075020553
15,6.0000007502056
16,6.0000007502057
17,6.00000075020575
18,8.00000149829925
19,8.00000149829952
20,8.00000149829958


==> figures/maxwell_results_cubedeformed_llm_p5r4.csv <==
0.5,0.019382519633822,0.019382526342874,0.0193825298872308,0.0193825155393189,0.019382516490846,0.226279933351643,0.226279931617825,0.226279930360511,0.226279924146266,0.226279902437392,0.226279880554134,0.185336213836303,0.185336205923836,0.185336193360378,0.185336189367676,0.185336188160065,0.185336185000631,0.287695608615011,0.287695598424173,0.287695542062984
0.25,0.00363543754811313,0.00363544182091124,0.0036354555138487,0.00363403436030666,0.00363652627917318,0.0243135660637355,0.0243136098757484,0.0243136224482164,0.0329863200038744,0.0329863581470111,0.0329863581470111,0.0199678291177593,0.0205877289022607,0.0217445620130106,0.0258082406516862,0.0283595024034664,0.0304232537096025,0.0375629616691278,0.0375630094005015,0.0375630094005015
0.125,0.000156740317040605,0.000156781943503104,0.000156815389836584,0.000156795567067824,0.000156883317401491,0.00188846025855209,0.00188850183039246,0.00188852284703174,0.00224878793865297,0.0022488062719999,0.00224882864852418,0.00157804795403734,0.00159394872874493,0.00162181918942409,0.00181836599086764,0.00190600386348786,0.00198172429475344,0.00298814279588711,0.00298818644244059,0.00298821829832496


==> figures/maxwell_results_cubedeformed_llm_p5r4_refinement2.csv <==
1,2.00031348063408
2,2.00031356388701
3,2.00031363077967
4,3.0004703867012
5,3.0004706499522
6,5.00944230129276
7,5.00944250915196
8,5.00944261423516
9,5.01124393969326
10,5.01124403136
11,5.01124414324262
12,6.00946828772422
13,6.00956369237247
14,6.00973091513654
15,6.01091019594521
16,6.01143602318093
17,6.01189034576852
18,8.0239051423671
19,8.02390549153952
20,8.0239057463866


==> figures/maxwell_results_eighthring_href_p3r1_global.csv <==
0.2,1.95985754273838e-06,8.05239397492704e-05,1.86764939979984e-06,2.03493223809142e-06,0.000595466462974765
0.1,3.42730830604014e-08,1.75613076986707e-06,3.2540710490684e-08,3.5866541548848e-08,1.65929312311472e-05
0.05,5.5235328139328e-10,3.03749022143742e-08,5.24075358362684e-10,5.81086101579935e-10,3.18277024676848e-07
0.025,9.67045290915862e-12,4.8695349245351e-10,2.55905911137588e-12,7.58825012954438e-12,5.27254003773462e-09


==> figures/maxwell_results_eighthring_href_p3r1_l2.csv <==
0.2,0.000214227589197547,0.00305600730160998,0.000214021983486998,0.000211877996005748,0.0137085198063985
0.1,1.36724530993059e-05,0.000203742797757511,1.35724044494687e-05,1.34855541247074e-05,0.000979396412818302
0.05,8.58970667426921e-07,1.29461828690842e-05,8.51427255211821e-07,8.46707350682692e-07,6.33788552537752e-05
0.025,5.37622784692427e-08,8.12518852457155e-07,5.32624799013096e-08,5.29753510643805e-08,3.99677843943245e-06


==> figures/maxwell_results_eighthring_href_p3r1_llm.csv <==
0.2,0.000210634316005002,0.00311074732288268,0.000141095016534388,0.000107461079727247,0.0138072774507156
0.1,1.01171114063688e-05,0.000191806680895711,1.89707381493759e-05,2.68894105155106e-05,0.000967497238893758
0.05,6.1204177301484e-07,1.11796612331146e-05,5.29730676837777e-06,6.57834388998774e-06,5.94145765939594e-05
0.025,4.8698936287682e-08,6.49515063283849e-07,8.53952793742324e-07,1.0315689881428e-06,3.54611238702559e-06


==> figures/maxwell_results_eighthring_href_p3r1_refinement0.csv <==
1,2.55920253252,2.55920449237754,2.5594167601092,2.55941316683601,2.55920449237755
2,9.86016708642,9.86024761035975,9.86322309372161,9.86327783374288,9.86024761035975
3,9.99151611335,9.9915179809994,9.99173013533349,9.99165720836653,9.99151798099939
4,12.7920163189,12.7920183538322,12.792228196896,12.7921237799797,12.7920183538322
5,21.1832931832,21.183888649663,21.1970017030064,21.1971004606507,21.183888649663


==> figures/maxwell_results_eighthring_href_p3r1_refinement1.csv <==
1,2.55920253252,2.55920256679308,2.5592162049731,2.55921264963141,2.55920256679295
2,9.86016708642,9.86016884255077,9.86037082921776,9.8603588931009,9.86016884255077
3,9.99151611335,9.99151614589071,9.99152968575445,9.99153508408815,9.99151614589069
4,12.7920163189,12.7920163547665,12.7920298044541,12.7920432083105,12.7920163547665
5,21.1832931832,21.1833097761312,21.1842725796128,21.1842606804389,21.1833097761312


==> figures/maxwell_results_eighthring_href_p3r1_refinement2.csv <==
1,2.55920253252,2.55920253307235,2.55920339149067,2.55920314456177,2.55920253307199
2,9.86016708642,9.8601671167949,9.86018003260287,9.86017826608123,9.86016711679488
3,9.99151611335,9.99151611387408,9.99151696477726,9.99152141065677,9.991516113875
4,12.7920163189,12.7920163194811,12.7920171656074,12.7920228972439,12.7920163194803
5,21.1832931832,21.183293501477,21.1833565620553,21.1833525977766,21.183293501477


==> figures/maxwell_results_eighthring_href_p3r1_refinement3.csv <==
1,2.55920253252,2.55920253252967,2.55920258628228,2.55920258121894,2.55920253252702
2,9.86016708642,9.86016708690695,9.86016789893885,9.86016773593506,9.86016708690753
3,9.99151611335,9.99151611335256,9.99151616661248,9.99151696730279,9.99151611335842
4,12.7920163189,12.7920163189076,12.7920163718754,12.792017350469,12.7920163189079
5,21.1832931832,21.1832931884725,21.1832971799784,21.1832967293124,21.1832931884722


==> figures/maxwell_results_eighthring_href_p3r1_standard_iga.csv <==
0.2,1.95985754568833e-06,8.05239397539544e-05,1.86764938859929e-06,2.03493224239622e-06,0.000595466462971914
0.1,3.42729487509655e-08,1.75613076932661e-06,3.25406921786728e-08,3.58665400213386e-08,1.6592931216053e-05
0.05,5.51986099524669e-10,3.03748766323867e-08,5.25002870616682e-10,5.80274160899041e-10,3.18277022496579e-07
0.025,7.0231341059839e-12,4.87525123765842e-10,8.41819153283644e-12,7.91013802048195e-12,5.27215463325746e-09


==> figures/maxwell_results_eighthring_href_p3r2_global.csv <==
0.2,3.03989026829367e-06,0.000254578696881318,2.56940722389788e-06,2.95971346075512e-06,0.00399483545093292
0.1,3.86568646133165e-08,2.4822965182536e-06,3.55548218345948e-08,3.98517048550598e-08,3.3043349652064e-05
0.05,5.69700021789069e-10,3.32993406247257e-08,5.37457882781928e-10,5.97008165293055e-10,3.85286506832583e-07
0.025,8.05752499387879e-12,4.99320401708569e-10,7.405519537672e-12,8.5993224910269e-12,5.53885251889895e-09


==> figures/maxwell_results_eighthring_href_p3r2_l2.csv <==
0.2,0.000240357010472094,0.00421389407014242,0.00023027072268662,0.000232745480867798,0.0158076785266014
0.1,1.41241744580294e-05,0.000225434020868913,1.38691198040839e-05,1.38579398747656e-05,0.00120743676247214
0.05,8.6634168240677e-07,1.33025511175928e-05,8.56369776359513e-07,8.52855062793829e-07,6.71530227256614e-05
0.025,5.38706972452172e-08,8.18218130498958e-07,5.33435327739563e-08,5.30769083603452e-08,4.05712383088745e-06


==> figures/maxwell_results_eighthring_href_p3r2_llm.csv <==
0.2,0.00163049748191647,0.0146610137286814,0.0037169035515974,0.00158861206014682,0.0242889761224834
0.1,0.000132960372828978,0.00160654709142086,0.000108448453902926,0.000128328624744423,0.00714105658572812
0.05,9.15766508443311e-06,0.000114735845719697,7.54256884894992e-06,8.86007344761239e-06,0.000535130850512683
0.025,5.96473997364188e-07,7.55162897875961e-06,4.94254907973089e-07,5.78456075602005e-07,3.56568755317016e-05


==> figures/maxwell_results_eighthring_href_p3r2_refinement0.csv <==
1,2.55920253252,2.55920557241027,2.55944288953047,2.56083303000192,2.55920557241028
2,9.86016708642,9.86042166511688,9.86438098049014,9.87482810014868,9.86042166511688
3,9.99151611335,9.99151868275722,9.99174638407269,9.9952330169016,9.99151868275722
4,12.7920163189,12.7920192786135,12.7922490643809,12.7936049309601,12.7920192786135
5,21.1832931832,21.1872880186509,21.1991008617266,21.2075821593225,21.1872880186509


==> figures/maxwell_results_eighthring_href_p3r2_refinement1.csv <==
1,2.55920253252,2.55920257117686,2.55921665669446,2.55933549289283,2.55920257117684
2,9.86016708642,9.86016956871652,9.86039252044087,9.86177363351142,9.86016956871653
3,9.99151611335,9.99151614890482,9.9915299824698,9.9916245618039,9.99151614890481
4,12.7920163189,12.7920163587517,12.7920301768399,12.7921446475247,12.7920163587517
5,21.1832931832,21.1833262265497,21.1845006199625,21.1904342397857,21.1833262265497


==> figures/maxwell_results_eighthring_href_p3r2_refinement2.csv <==
1,2.55920253252,2.5592025330897,2.55920339886168,2.55921169018508,2.55920253308991
2,9.86016708642,9.86016711971934,9.86018038897112,9.86028182226572,9.86016711971932
3,9.99151611335,9.99151611388746,9.99151696971978,9.99152365591885,9.99151611388742
4,12.7920163189,12.792016319497,12.7920171717551,12.7920251789734,12.7920163194969
5,21.1832931832,21.1832935684865,21.1833603362227,21.1838283140505,21.1832935684865


==> figures/maxwell_results_eighthring_href_p3r2_refinement3.csv <==
1,2.55920253252,2.55920253252806,2.5592025863907,2.559203128994,2.5592025325273
2,9.86016708642,9.86016708691932,9.86016790463813,9.86017463804898,9.86016708691901
3,9.99151611335,9.99151611335741,9.99151616669353,9.99151660760491,9.99151611335794
4,12.7920163189,12.7920163189086,12.7920163719769,12.7920168973561,12.7920163189078
5,21.1832931832,21.1832931887389,21.1832972403238,21.1833288400755,21.1832931887389


==> figures/maxwell_results_eighthring_href_p3r2_standard_iga.csv <==
0.2,3.03989027714352e-06,0.000254578696882579,2.56940721927543e-06,2.95971346186604e-06,0.00399483545093276
0.1,3.86568385843561e-08,2.48229652582011e-06,3.55548076116735e-08,3.98517030498214e-08,3.30433496530703e-05
0.05,5.6990703878777e-10,3.32993193664544e-08,5.37423036624791e-10,5.9691776450919e-10,3.85286495092673e-07
0.025,7.29886756024744e-12,4.99007292593904e-10,7.93781236659095e-12,7.80501760053383e-12,5.53893335656562e-09


==> figures/maxwell_results_eighthring_p3r2_global.csv <==
0.1,3.86568646133165e-08,2.4822965182536e-06,3.55548218345948e-08,3.98517048550598e-08,3.3043349652064e-05
0.05,5.69700021789069e-10,3.32993406247257e-08,5.37457882781928e-10,5.97008165293055e-10,3.85286506832583e-07


==> figures/maxwell_results_eighthring_p3r2_l2.csv <==
0.1,1.41241744580294e-05,0.000225434020868913,1.38691198040839e-05,1.38579398747656e-05,0.00120743676247214
0.05,8.6634168240677e-07,1.33025511175928e-05,8.56369776359513e-07,8.52855062793829e-07,6.71530227256614e-05


==> figures/maxwell_results_eighthring_p3r2_llm.csv <==
0.1,0.000132960372828978,0.00160654709142086,0.000108448453902926,0.000128328624744423,0.00714105658572812
0.05,9.15766508443311e-06,0.000114735845719697,7.54256884894992e-06,8.86007344761239e-06,0.000535130850512683


==> figures/maxwell_results_eighthring_p3r2_refinement0.csv <==
1,2.55920253252,2.55920257117686,2.55921665669446,2.55933549289283,2.55920257117684
2,9.86016708642,9.86016956871652,9.86039252044087,9.86177363351142,9.86016956871653
3,9.99151611335,9.99151614890482,9.9915299824698,9.9916245618039,9.99151614890481
4,12.7920163189,12.7920163587517,12.7920301768399,12.7921446475247,12.7920163587517
5,21.1832931832,21.1833262265497,21.1845006199625,21.1904342397857,21.1833262265497


==> figures/maxwell_results_eighthring_p3r2_refinement1.csv <==
1,2.55920253252,2.5592025330897,2.55920339886168,2.55921169018508,2.55920253308991
2,9.86016708642,9.86016711971934,9.86018038897112,9.86028182226572,9.86016711971932
3,9.99151611335,9.99151611388746,9.99151696971978,9.99152365591885,9.99151611388742
4,12.7920163189,12.792016319497,12.7920171717551,12.7920251789734,12.7920163194969
5,21.1832931832,21.1832935684865,21.1833603362227,21.1838283140505,21.1832935684865


==> figures/maxwell_results_eighthring_p3r2_standard_iga.csv <==
0.1,3.86568385843561e-08,2.48229652582011e-06,3.55548076116735e-08,3.98517030498214e-08,3.30433496530703e-05
0.05,5.6990703878777e-10,3.32993193664544e-08,5.37423036624791e-10,5.9691776450919e-10,3.85286495092673e-07


==> figures/maxwell_results_eighthring_reference_p4r3_refinement1.csv <==
1,2.559202534218,2.55922466405791,2.55920253251647,2.55920253251732
2,9.8601674118086,9.86127548276454,9.86016708735788,9.86016708735786
3,9.99151611770737,9.99158644427895,9.99151611334961,9.99151611335063
4,12.7920163258641,12.7921221488065,12.7920163188873,12.7920163188871
5,21.1833010194595,21.1944955892366,21.1832932332887,21.1832932332891
6,21.4634624391168,21.464962363956,21.4634620241007,21.4634620241018
7,36.1787922115938,36.2369239754943,36.1787134155285,36.1787134155283
8,36.3882812766674,36.403769074332,36.3882705977523,36.3882705977515
9,39.6026047997263,39.6069778137675,39.602603601877,39.6026036018767
10,42.3024800013691,42.3069243657572,42.3024787893764,42.3024787893766
11,50.4540605404086,50.4599223668022,50.4540588955914,50.4540588955919
12,54.8328917895985,55.0416920420374,54.8323943591168,54.8323943591166
13,57.3007735401152,57.3827563471813,57.3006627280232,57.3006627280242
14,64.227272628857,64.2463590640926,64.2272613374149,64.2272613374161
15,77.1755843742123,77.7657666422272,77.1732598975199,77.1732598975194
16,83.3155165574942,83.6036213202221,83.314831378276,83.314831378276
17,83.9472446153652,84.0317337642709,83.9471357691128,83.9471357691125
18,88.9511068494486,88.9999542066399,88.9510741397394,88.9510741397402
19,91.6323639213926,91.6813532101094,91.6323311331579,91.6323311331589
20,99.6940214178618,99.7446005084684,99.6939879247625,99.6939879247631


==> figures/maxwell_results_mappedcube_p5r4_standard_iga.csv <==
0.5,1.09728023112154e-07,1.09728580666157e-07,1.09729019204252e-07,1.09728172622188e-07,1.09728300075792e-07,0.000468839229769813,0.000468839229769813,0.000468839229770168,0.000468839229774076,0.00046883922979486,0.000468839229816176,0.000390717646219082,0.000390717646225151,0.000390717646237141,0.000390717646237733,0.000390717646244839,0.000390717646371256,0.000586021605070153,0.000586021605070375,0.000586021605070819
0.25,2.99185032304194e-09,2.99222513433506e-09,3.72052899599851e-09,2.99222158162138e-09,3.39007829216105e-09,8.45030330385299e-06,8.45030337099928e-06,8.4503033949801e-06,8.45030342802033e-06,8.45030348735065e-06,8.45112107370483e-06,7.04241648981826e-06,7.04241776465035e-06,7.04241814745525e-06,7.04241815382052e-06,7.04241833456483e-06,7.04265928878437e-06,1.0562131144809e-05,1.05621311718984e-05,1.05621311841109e-05
0.125,2.42504404545096e-05,6.06239614064918e-10,5.34239319449625e-13,9.43287289760046e-07,8.44361617661586e-13,2.84306790179656e-05,2.70682782854692e-09,2.70700315496697e-09,2.70716125072568e-09,2.70729216822474e-09,2.89030825939562e-09,8.80760440387836e-06,2.25589117756423e-09,2.2559391391989e-09,2.2560668888616e-09,2.25615733503067e-09,2.29793606365547e-09,3.38304051439309e-09,3.38318839609997e-09,3.3832394663591e-09
0.0625,0.00880358135775294,5.95230432720584e-08,2.2372304009366e-10,0.00411319944926876,5.45518001141924e-10,0.0579339490464045,5.07369080082754e-10,2.35100827694623e-12,2.52295961900018e-12,5.22401677471862e-11,1.21859343948927e-08,0.020467011382904,3.21137190913608e-11,1.45602048936174e-12,1.66341015036172e-12,1.94895951229531e-12,2.25733505961519e-11,2.18203233259828e-12,2.18292051101798e-12,2.18314255562291e-12


==> paper_1/figures/bsplines_p2r1.csv <==
0,1,0,0,0,0,0,0
0.00671140939597315,0.934011981442277,0.0654249808567182,0.000563037701004459,0,0,0,0
0.0134228187919463,0.870276113688572,0.12747173550741,0.00225215080401784,0,0,0,0
0.0201342281879195,0.808792396738886,0.186140263952074,0.00506733930904013,0,0,0,0
0.0268456375838926,0.749560830593217,0.241430566190712,0.00900860321607135,0,0,0,0
0.0335570469798658,0.692581415251565,0.293342642223323,0.0140759425251115,0,0,0,0
0.0402684563758389,0.637854150713932,0.341876492049908,0.0202693572361605,0,0,0,0
0.0469798657718121,0.585379036980316,0.387032115670465,0.0275888473492185,0,0,0,0
0.0536912751677852,0.535156074050719,0.428809513084996,0.0360344128642854,0,0,0,0
0.0604026845637584,0.487185261925139,0.4672086842935,0.0456060537813612,0,0,0,0
0.0671140939597315,0.441466600603576,0.502229629295978,0.0563037701004459,0,0,0,0
0.0738255033557047,0.398000090086032,0.533872348092428,0.0681275618215396,0,0,0,0
0.0805369127516778,0.356785730372506,0.562136840682852,0.0810774289446421,0,0,0,0
0.087248322147651,0.317823521462997,0.587023107067249,0.0951533714697536,0,0,0,0
0.0939597315436242,0.281113463357506,0.60853114724562,0.110355389396874,0,0,0,0
0.100671140939597,0.246655556056034,0.626660961217963,0.126683482726003,0,0,0,0
0.10738255033557,0.214449799558579,0.64141254898428,0.144137651457142,0,0,0,0
0.114093959731544,0.184496193865141,0.65278591054457,0.162717895590289,0,0,0,0
0.120805369127517,0.156794738975722,0.660781045898833,0.182424215125445,0,0,0,0
0.12751677852349,0.13134543489032,0.66539795504707,0.20325661006261,0,0,0,0
0.134228187919463,0.108148281608937,0.66663663798928,0.225215080401784,0,0,0,0
0.140939597315436,0.0872032791315707,0.664497094725463,0.248299626142967,0,0,0,0
0.147651006711409,0.0685104274582226,0.658979325255619,0.272510247286158,0,0,0,0
0.154362416107383,0.0520697265888924,0.650083329579749,0.297846943831359,0,0,0,0
0.161073825503356,0.0378811765235801,0.637809107697851,0.324309715778568,0,0,0,0
0.167785234899329,0.0259447772622855,0.622156659609927,0.351898563127787,0,0,0,0
0.174496644295302,0.0162605288050088,0.603125985315977,0.380613485879014,0,0,0,0
0.181208053691275,0.00882843115174994,0.580717084815999,0.410454484032251,0,0,0,0
0.187919463087248,0.0036484843025089,0.554929958109995,0.441421557587496,0,0,0,0
0.194630872483221,0.000720688257285712,0.525764605197964,0.47351470654475,0,0,0,0
0.201342281879195,0,0.493311112112067,0.506666366379893,2.25215080401776e-05,0,0,0
0.208053691275168,0,0.460542317913608,0.538646907796946,0.00081077428944642,0,0,0
0.214765100671141,0,0.428899599117157,0.568375298409982,0.00272510247286158,0,0,0
0.221476510067114,0,0.398382955722715,0.595851538218999,0.00576550605828566,0,0,0
0.228187919463087,0,0.368992387730282,0.621075627223999,0.00993198504571866,0,0,0
0.23489932885906,0,0.340727895139859,0.644047565424981,0.0152245394351606,0,0,0
0.241610738255034,0,0.313589477951444,0.664767352821945,0.0216431692266114,0,0,0
0.248322147651007,0,0.287577136165038,0.683234989414891,0.0291878744200712,0,0,0
0.25503355704698,0,0.262690869780641,0.69945047520382,0.0378586550155399,0,0,0
0.261744966442953,0,0.238930678798252,0.71341381018873,0.0476555110130174,0,0,0
0.268456375838926,0,0.216296563217873,0.725124994369623,0.0585784424125039,0,0,0
0.275167785234899,0,0.194788523039503,0.734584027746498,0.0706274492139993,0,0,0
0.281879194630872,0,0.174406558263141,0.741790910319355,0.0838025314175037,0,0,0
0.288590604026846,0,0.155150668888789,0.746745642088194,0.098103689023017,0,0,0
0.295302013422819,0,0.137020854916445,0.749448223053016,0.113530922030539,0,0,0
0.302013422818792,0,0.120017116346111,0.749898653213819,0.13008423044007,0,0,0
0.308724832214765,0,0.104139453177785,0.748096932570605,0.14776361425161,0,0,0
0.315436241610738,0,0.089387865411468,0.744043061123373,0.166569073465159,0,0,0
0.322147651006711,0,0.0757623530471601,0.737737038872123,0.186500608080717,0,0,0
0.328859060402685,0,0.063262916084861,0.729178865816855,0.207558218098284,0,0,0
0.335570469798658,0,0.051889554524571,0.71836854195757,0.22974190351786,0,0,0
0.342281879194631,0,0.0416422683662898,0.705306067294266,0.253051664339444,0,0,0
0.348993288590604,0,0.0325210576100176,0.689991441826945,0.277487500563038,0,0,0
0.355704697986577,0,0.0245259222557543,0.672424665555606,0.30304941218864,0,0,0
0.36241610738255,0,0.0176568623034999,0.652605738480249,0.329737399216251,0,0,0
0.369127516778524,0,0.0119138777532544,0.630534660600874,0.357551461645872,0,0,0
0.375838926174497,0,0.0072969686050178,0.606211431917481,0.386491599477501,0,0,0
0.38255033557047,0,0.00380613485879015,0.579636052430071,0.416557812711139,0,0,0
0.389261744966443,0,0.00144137651457142,0.550808522138643,0.447750101346786,0,0,0
0.395973154362416,0,0.000202693572361609,0.519728841043196,0.480068465384442,0,0,0
0.402684563758389,0,0,0.486667267240215,0.513242646727625,9.00860321607102e-05,0,0
0.409395973154362,0,0,0.454123688122157,0.544772757983875,0.00110355389396874,0,0
0.416107382550336,0,0,0.422706184406108,0.574050718436106,0.00324309715778568,0,0
0.422818791946309,0,0,0.392414756092068,0.60107652808432,0.00650871582361154,0,0
0.429530201342282,0,0,0.363249403180037,0.625850186928517,0.0109004098914463,0,0
0.436241610738255,0,0,0.335210125670015,0.648371694968695,0.01641817936129,0,0
0.442953020134228,0,0,0.308296923562002,0.668641052204856,0.0230620242331427,0,0
0.449664429530201,0,0,0.282509796855997,0.686658258636998,0.0308319445070042,0,0
0.456375838926175,0,0,0.257848745552002,0.702423314265123,0.0397279401828746,0,0
0.463087248322148,0,0,0.234313769650016,0.71593621908923,0.049750011260754,0,0
0.469798657718121,0,0,0.211904869150038,0.727196973109319,0.0608981577406423,0,0
0.476510067114094,0,0,0.19062204405207,0.736205576325391,0.0731723796225394,0,0
0.483221476510067,0,0,0.17046529435611,0.742962028737444,0.0865726769064457,0,0
0.48993288590604,0,0,0.151434620062159,0.74746633034548,0.101099049592361,0,0
0.496644295302013,0,0,0.133530021170218,0.749718481149498,0.116751497680285,0,0
0.503355704697987,0,0,0.116751497680285,0.749718481149498,0.133530021170218,0,0
0.51006711409396,0,0,0.101099049592361,0.74746633034548,0.151434620062159,0,0
0.516778523489933,0,0,0.0865726769064456,0.742962028737444,0.17046529435611,0,0
0.523489932885906,0,0,0.0731723796225395,0.736205576325391,0.19062204405207,0,0
0.530201342281879,0,0,0.0608981577406423,0.727196973109319,0.211904869150038,0,0
0.536912751677852,0,0,0.049750011260754,0.71593621908923,0.234313769650016,0,0
0.543624161073825,0,0,0.0397279401828746,0.702423314265123,0.257848745552002,0,0
0.550335570469799,0,0,0.0308319445070042,0.686658258636998,0.282509796855997,0,0
0.557046979865772,0,0,0.0230620242331427,0.668641052204856,0.308296923562002,0,0
0.563758389261745,0,0,0.01641817936129,0.648371694968695,0.335210125670015,0,0
0.570469798657718,0,0,0.0109004098914464,0.625850186928517,0.363249403180037,0,0
0.577181208053691,0,0,0.00650871582361151,0.60107652808432,0.392414756092068,0,0
0.583892617449664,0,0,0.00324309715778566,0.574050718436106,0.422706184406108,0,0
0.590604026845638,0,0,0.00110355389396873,0.544772757983874,0.454123688122157,0,0
0.597315436241611,0,0,9.00860321607103e-05,0.513242646727625,0.486667267240214,0,0
0.604026845637584,0,0,0,0.480068465384442,0.519728841043196,0.000202693572361609,0
0.610738255033557,0,0,0,0.447750101346786,0.550808522138642,0.00144137651457142,0
0.61744966442953,0,0,0,0.416557812711139,0.579636052430071,0.00380613485879015,0
0.624161073825503,0,0,0,0.386491599477501,0.606211431917481,0.0072969686050178,0
0.630872483221476,0,0,0,0.357551461645872,0.630534660600874,0.0119138777532544,0
0.63758389261745,0,0,0,0.329737399216252,0.652605738480248,0.0176568623034998,0
0.644295302013423,0,0,0,0.30304941218864,0.672424665555605,0.0245259222557542,0
0.651006711409396,0,0,0,0.277487500563038,0.689991441826944,0.0325210576100175,0
0.657718120805369,0,0,0,0.253051664339444,0.705306067294266,0.0416422683662899,0
0.664429530201342,0,0,0,0.229741903517859,0.718368541957569,0.0518895545245711,0
0.671140939597315,0,0,0,0.207558218098284,0.729178865816855,0.0632629160848611,0
0.677852348993289,0,0,0,0.186500608080717,0.737737038872123,0.0757623530471601,0
0.684563758389262,0,0,0,0.166569073465159,0.744043061123373,0.089387865411468,0
0.691275167785235,0,0,0,0.14776361425161,0.748096932570605,0.104139453177785,0
0.697986577181208,0,0,0,0.13008423044007,0.749898653213819,0.120017116346111,0
0.704697986577181,0,0,0,0.113530922030539,0.749448223053016,0.137020854916445,0
0.711409395973154,0,0,0,0.0981036890230171,0.746745642088194,0.155150668888789,0
0.718120805369127,0,0,0,0.0838025314175039,0.741790910319355,0.174406558263141,0
0.724832214765101,0,0,0,0.0706274492139995,0.734584027746498,0.194788523039503,0
0.731543624161074,0,0,0,0.0585784424125039,0.725124994369623,0.216296563217873,0
0.738255033557047,0,0,0,0.0476555110130174,0.71341381018873,0.238930678798252,0
0.74496644295302,0,0,0,0.0378586550155398,0.69945047520382,0.262690869780641,0
0.751677852348993,0,0,0,0.0291878744200712,0.683234989414891,0.287577136165038,0
0.758389261744966,0,0,0,0.0216431692266114,0.664767352821945,0.313589477951444,0
0.76510067114094,0,0,0,0.0152245394351606,0.644047565424981,0.340727895139858,0
0.771812080536913,0,0,0,0.00993198504571869,0.621075627223999,0.368992387730282,0
0.778523489932886,0,0,0,0.00576550605828569,0.595851538218999,0.398382955722715,0
0.785234899328859,0,0,0,0.00272510247286161,0.568375298409982,0.428899599117157,0
0.791946308724832,0,0,0,0.000810774289446437,0.538646907796946,0.460542317913607,0
0.798657718120805,0,0,0,2.25215080401813e-05,0.506666366379893,0.493311112112067,0
0.805369127516778,0,0,0,0,0.473514706544751,0.525764605197964,0.000720688257285682
0.812080536912752,0,0,0,0,0.441421557587496,0.554929958109995,0.0036484843025089
0.818791946308725,0,0,0,0,0.410454484032251,0.580717084815999,0.00882843115174992
0.825503355704698,0,0,0,0,0.380613485879014,0.603125985315977,0.0162605288050088
0.832214765100671,0,0,0,0,0.351898563127787,0.622156659609927,0.0259447772622855
0.838926174496644,0,0,0,0,0.324309715778569,0.637809107697851,0.03788117652358
0.845637583892617,0,0,0,0,0.297846943831359,0.650083329579749,0.0520697265888923
0.852348993288591,0,0,0,0,0.272510247286158,0.658979325255619,0.0685104274582225
0.859060402684564,0,0,0,0,0.248299626142967,0.664497094725463,0.0872032791315705
0.865771812080537,0,0,0,0,0.225215080401784,0.66663663798928,0.108148281608936
0.87248322147651,0,0,0,0,0.20325661006261,0.66539795504707,0.13134543489032
0.879194630872483,0,0,0,0,0.182424215125445,0.660781045898833,0.156794738975721
0.885906040268456,0,0,0,0,0.162717895590289,0.65278591054457,0.184496193865141
0.89261744966443,0,0,0,0,0.144137651457141,0.64141254898428,0.214449799558579
0.899328859060403,0,0,0,0,0.126683482726003,0.626660961217963,0.246655556056034
0.906040268456376,0,0,0,0,0.110355389396874,0.60853114724562,0.281113463357506
0.912751677852349,0,0,0,0,0.0951533714697536,0.587023107067249,0.317823521462997
0.919463087248322,0,0,0,0,0.0810774289446421,0.562136840682852,0.356785730372506
0.926174496644295,0,0,0,0,0.0681275618215396,0.533872348092428,0.398000090086032
0.932885906040268,0,0,0,0,0.056303770100446,0.502229629295978,0.441466600603576
0.939597315436242,0,0,0,0,0.0456060537813612,0.4672086842935,0.487185261925138
0.946308724832215,0,0,0,0,0.0360344128642854,0.428809513084996,0.535156074050718
0.953020134228188,0,0,0,0,0.0275888473492186,0.387032115670466,0.585379036980316
0.959731543624161,0,0,0,0,0.0202693572361606,0.341876492049908,0.637854150713931
0.966442953020134,0,0,0,0,0.0140759425251114,0.293342642223323,0.692581415251565
0.973154362416107,0,0,0,0,0.00900860321607132,0.241430566190712,0.749560830593217
0.979865771812081,0,0,0,0,0.00506733930904012,0.186140263952074,0.808792396738886
0.986577181208054,0,0,0,0,0.00225215080401783,0.127471735507409,0.870276113688573
0.993288590604027,0,0,0,0,0.000563037701004458,0.0654249808567181,0.934011981442277
1,0,0,0,0,0,0,1


==> paper_1/figures/bsplines_p2r1_breaks.csv <==
0
0.2
0.4
0.6
0.8
1


==> paper_1/figures/bsplines_p4r3.csv <==
0,1,0,0,0,0,0,0,0,0
0.00671140939597315,0.872378381477729,0.124355646071664,0.003241168065604,2.47515497610114e-05,5.28352421253978e-08,0,0,0,0
0.0134228187919463,0.757380514056885,0.229995734841688,0.0124284156889401,0.000194490048613064,8.45363874006365e-07,0,0,0,0
0.0201342281879195,0.654145141022631,0.318421759354888,0.0267843039832782,0.000644515984590878,4.27965461215722e-06,0,0,0,0
0.0268456375838926,0.561841438759593,0.391078150594585,0.0455673220265338,0.00149956279730409,1.35258219841018e-05,0,0,0,0
0.0335570469798658,0.479669016751861,0.449352277482606,0.0680718868612674,0.00287379687793726,3.30220263283736e-05,0,0,0,0
0.0402684563758389,0.406857917582991,0.494574446879279,0.0936283434946849,0.00487081756924987,6.84744737945156e-05,0,0,0,0
0.0469798657718121,0.342668616936003,0.528017903583441,0.121602964898637,0.00758365716557633,0.00012685741634308,0,0,0,0
0.0536912751677852,0.286392023593378,0.550898830332429,0.151397952009621,0.0110947809128259,0.000216413151745629,0,0,0,0
0.0604026845637584,0.237349479437066,0.564376347802088,0.182451433728778,0.0154760870084829,0.000346652023584735,0,0,0,0
0.0671140939597315,0.194892759448478,0.569552514606767,0.214237466921895,0.0207889066016065,0.000528352421253978,0,0,0,0
0.0738255033557047,0.15840407170849,0.567472327299318,0.246266036419404,0.0270840037928308,0.000773560779957949,0,0,0,0
0.0805369127516778,0.127296057397442,0.559123720371098,0.278083055016383,0.0344015756343646,0.00109559158071225,0,0,0,0
0.087248322147651,0.10101179079514,0.54543756625197,0.309270363472554,0.0427712521299921,0.00150902735034349,0,0,0,0
0.0939597315436242,0.0790247792808521,0.527287675310301,0.339445730512286,0.0522120962350719,0.00202971866148928,0,0,0,0
0.100671140939597,0.0608389633333111,0.505490795852961,0.368262852824592,0.0627326038565379,0.00267478413259826,0,0,0,0
0.10738255033557,0.0459887165307145,0.480806614125327,0.395411355063129,0.0743307038528988,0.00346261042793007,0,0,0,0
0.114093959731544,0.0340388455507238,0.453937754311279,0.420616789846203,0.0869937580342382,0.00441285225755535,0,0,0,0
0.120805369127517,0.0245845901704647,0.425529778533202,0.443640637756763,0.100698561162215,0.00554643237735576,0,0,0,0
0.12751677852349,0.0172516232665274,0.396171186851986,0.464280307342402,0.115411340950061,0.00688554158902397,0,0,0,0
0.134228187919463,0.0116960508149658,0.366393417267024,0.48236913511536,0.131087758062587,0.00845363874006365,0,0,0,0
0.140939597315436,0.00760441189129863,0.336670845716215,0.497776385552522,0.147672906116175,0.0102754507237895,0,0,0,0
0.147651006711409,0.00469367867050838,0.307420786075963,0.510407251095419,0.165101311678783,0.0123769724793272,0,0,0,0
0.154362416107383,0.00271125642704201,0.279003490161175,0.520202852150226,0.183296934269944,0.0147854669916134,0,0,0,0
0.161073825503356,0.00143498353481063,0.251722147725264,0.527140237087763,0.202173166360767,0.017529465291396,0,0,0,0
0.167785234899329,0.000673131467189606,0.225822886460146,0.531232382243497,0.221632833373934,0.0206387664552335,0,0,0,0
0.174496644295302,0.000264404797018521,0.201494771996243,0.532528191917538,0.241568193683704,0.0241444376054958,0,0,0,0
0.181208053691275,7.79411966011888e-05,0.178869807902482,0.531112498374644,0.261860938615909,0.0280788139103635,0,0,0,0
0.187919463087248,1.33114377056538e-05,0.158022935686293,0.527106061844216,0.282382192447957,0.0324754985838285,0,0,0,0
0.194630872483221,5.19391564189516e-07,0.138972034793611,0.520665570520302,0.30299251240883,0.0373693628856935,0,0,0,0
0.201342281879195,0,0.121677926666622,0.511983637518283,0.323541890031668,0.0427965456988903,8.45363874006304e-11,0,0,0
0.208053691275168,0,0.106049613294619,0.501284871961736,0.343871497337387,0.0487939078470992,1.09559158071225e-07,0,0,0
0.214765100671141,0,0.091977433061429,0.488801012096862,0.36382473878382,0.0553955783606415,1.23769724793271e-06,0,0,0
0.221476510067114,0,0.0793544897051834,0.474754853572653,0.383254394252308,0.0626307222931705,5.54017668468812e-06,0,0,0
0.228187919463087,0,0.0680776911014476,0.459359470353554,0.402022965308745,0.0705234325150953,1.64407211580632e-05,0,0,0
0.23489932885906,0,0.0580477492632193,0.442818214719457,0.420002675203574,0.0790927297135811,3.86311001687932e-05,0,0,0
0.241610738255034,0,0.0491691803409295,0.425324717265702,0.437075468871791,0.088352562392549,7.80711290286232e-05,0,0,0
0.248322147651007,0,0.0413503046224423,0.407062886903081,0.453133012932941,0.0983118068726762,0.000141988668860307,0,0,0
0.25503355704698,0,0.0345032465330547,0.388206910857831,0.468076695691122,0.108974267291395,0.00023887962659761,0,0,0
0.261744966442953,0,0.0285439346354968,0.36892125467164,0.481817627134981,0.120338675602896,0.000378507954985304,0,0,0
0.268456375838926,0,0.0233921016299317,0.349360662201647,0.494276638937719,0.132398691578123,0.000571905652579173,0,0,0
0.275167785234899,0,0.0189712843539555,0.329670155620436,0.505384284457086,0.145142902804776,0.000831372763746009,0,0,0
0.281879194630872,0,0.0152088237825973,0.309985035416043,0.515080838735383,0.158554824687314,0.00117047737866361,0,0,0
0.288590604026846,0,0.0120358650283193,0.29043088039195,0.523316298499462,0.172612900446948,0.0016040556333208,0,0,0
0.295302013422819,0,0.00938735734101676,0.271123547667091,0.530050382160727,0.187290501121648,0.00214821170951739,0,0,0
0.302013422818792,0,0.00720205410801792,0.252169172675846,0.535252529815133,0.202555925566138,0.00282031783486422,0,0,0
0.308724832214765,0,0.00542251285408402,0.233664169168047,0.538901903243186,0.2183724004519,0.00363901428278311,0,0,0
0.315436241610738,0,0.00399509524140936,0.215695229208973,0.540987385909942,0.234698080267169,0.00462420937250693,0,0,0
0.322147651006711,0,0.00286996706962127,0.198339323179351,0.54150758296501,0.251486047316938,0.00579707946907953,0,0,0
0.328859060402685,0,0.00200109827578008,0.18166369977536,0.540470821242548,0.268684311722957,0.0071800689833558,0,0,0
0.335570469798658,0,0.00134626293437921,0.165725886008625,0.537895149261266,0.286235811423729,0.00879689037200158,0,0,0
0.342281879194631,0,0.000867039257345051,0.150573687206222,0.533808337224425,0.304078412174514,0.0106725241374938,0,0,0
0.348993288590604,0,0.000528809594037042,0.136245187010674,0.528247877019838,0.322144907547331,0.0128332188281203,0,0,0
0.355704697986577,0,0.000300760431247652,0.122768747379954,0.521260982219868,0.340363018930951,0.01530649103798,0,0,0
0.36241610738255,0,0.000155882393202378,0.110163008587484,0.512904588081429,0.358655395530902,0.0181211254069829,0,0,0
0.369127516778524,0,7.09702415597445e-05,0.0984368892221353,0.503245351545986,0.376939614369469,0.0213071746208499,0,0,0
0.375838926174497,0,2.66228754113077e-05,0.0875895861882272,0.492359651239557,0.395128180285692,0.0248959594111128,0,0,0
0.38255033557047,0,7.24333128164877e-06,0.0776105747055282,0.480333587472708,0.413128525935368,0.0289200685551147,0,0,0
0.389261744966443,0,1.03878312837903e-06,0.0684796083092559,0.467262982240558,0.430843011791048,0.0334133588760095,0,0,0
0.395973154362416,0,2.05423421383555e-08,0.0601667188500769,0.453253379222777,0.448168926142041,0.0384109552427622,0,0,0
0.402684563758389,0,0,0.0526322286673463,0.4384200275526,0.464998498620234,0.043949243356377,1.80344293121345e-09,0,0
0.409395973154362,0,0,0.0458285164697044,0.422885527309363,0.481220862289641,0.0500648233021366,2.70629154865237e-07,0,0
0.416107382550336,0,0,0.0397067818522601,0.406770810162262,0.496729569776612,0.0567905009468268,2.33726203885279e-06,0,0
0.422818791946309,0,0,0.0342198535108438,0.39019139508468,0.511425713507889,0.0641536238117717,9.41408481611804e-06,0,0
0.429530201342282,0,0,0.029322250869034,0.373257306184818,0.525217994185077,0.0721760445531144,2.64042079558979e-05,0,0
0.436241610738255,0,0,0.0249701840781572,0.356073072705699,0.538022720784652,0.0808741209618168,5.99014696754419e-05,0,0
0.442953020134228,0,0,0.0211215540172877,0.338737729025161,0.549763810557951,0.0902587159636602,0.000118190435940013,0,0
0.449664429530201,0,0,0.0177359522932482,0.321344814655863,0.560372789031182,0.100335197619244,0.000211246400462886,0,0
0.456375838926175,0,0,0.0147746612406091,0.303982374245284,0.569788790005414,0.111103439123988,0.000350735384705348,0,0
0.463087248322148,0,0,0.012200653921689,0.286732957575719,0.577958555556586,0.122557818808129,0.0005500141378767,0,0
0.469798657718121,0,0,0.00997859412655441,0.269673619564285,0.584836436035502,0.134687220136724,0.000824130136934255,0,0
0.476510067114094,0,0,0.00807483637301983,0.252875920262916,0.590384390067831,0.14747503170965,0.00118982158658334,0,0
0.483221476510067,0,0,0.00645742590664783,0.236405924858366,0.594571984554109,0.1608991472616,0.0016655174192773,0,0
0.48993288590604,0,0,0.00509609870074901,0.220324203672207,0.597376394669738,0.174931965662089,0.00227133729521747,0,0
0.496644295302013,0,0,0.00396228145638194,0.204685832160831,0.598782403864985,0.189540390915448,0.00302909160235322,0,0
0.503355704697987,0,0,0.00302909160235322,0.189540390915448,0.598782403864985,0.204685832160831,0.00396228145638195,0,0
0.51006711409396,0,0,0.00227133729521746,0.174931965662088,0.597376394669738,0.220324203672207,0.00509609870074902,0,0
0.516778523489933,0,0,0.00166551741927729,0.1608991472616,0.594571984554109,0.236405924858366,0.00645742590664784,0,0
0.523489932885906,0,0,0.00118982158658334,0.14747503170965,0.590384390067831,0.252875920262916,0.00807483637301983,0,0
0.530201342281879,0,0,0.000824130136934255,0.134687220136724,0.584836436035502,0.269673619564285,0.00997859412655441,0,0
0.536912751677852,0,0,0.0005500141378767,0.122557818808129,0.577958555556586,0.286732957575719,0.012200653921689,0,0
0.543624161073825,0,0,0.000350735384705348,0.111103439123988,0.569788790005414,0.303982374245284,0.0147746612406091,0,0
0.550335570469799,0,0,0.000211246400462886,0.100335197619244,0.560372789031182,0.321344814655863,0.0177359522932482,0,0
0.557046979865772,0,0,0.000118190435940013,0.0902587159636602,0.549763810557951,0.338737729025161,0.0211215540172877,0,0
0.563758389261745,0,0,5.99014696754423e-05,0.0808741209618169,0.538022720784652,0.356073072705699,0.0249701840781571,0,0
0.570469798657718,0,0,2.64042079558981e-05,0.0721760445531145,0.525217994185077,0.373257306184818,0.029322250869034,0,0
0.577181208053691,0,0,9.41408481611796e-06,0.0641536238117717,0.511425713507889,0.39019139508468,0.0342198535108438,0,0
0.583892617449664,0,0,2.33726203885276e-06,0.0567905009468268,0.496729569776612,0.406770810162262,0.0397067818522601,0,0
0.590604026845638,0,0,2.70629154865231e-07,0.0500648233021366,0.481220862289641,0.422885527309363,0.0458285164697044,0,0
0.597315436241611,0,0,1.80344293121345e-09,0.043949243356377,0.464998498620234,0.4384200275526,0.0526322286673463,0,0
0.604026845637584,0,0,0,0.0384109552427622,0.448168926142041,0.453253379222777,0.0601667188500769,2.05423421383554e-08,0
0.610738255033557,0,0,0,0.0334133588760096,0.430843011791048,0.467262982240558,0.0684796083092559,1.03878312837903e-06,0
0.61744966442953,0,0,0,0.0289200685551148,0.413128525935368,0.480333587472708,0.0776105747055282,7.24333128164876e-06,0
0.624161073825503,0,0,0,0.0248959594111129,0.395128180285692,0.492359651239557,0.0875895861882272,2.66228754113077e-05,0
0.630872483221476,0,0,0,0.0213071746208499,0.376939614369469,0.503245351545986,0.0984368892221353,7.09702415597445e-05,0
0.63758389261745,0,0,0,0.018121125406983,0.358655395530902,0.512904588081428,0.110163008587484,0.000155882393202377,0
0.644295302013423,0,0,0,0.0153064910379801,0.340363018930951,0.521260982219867,0.122768747379954,0.00030076043124765,0
0.651006711409396,0,0,0,0.0128332188281203,0.322144907547331,0.528247877019838,0.136245187010674,0.000528809594037039,0
0.657718120805369,0,0,0,0.0106725241374938,0.304078412174514,0.533808337224425,0.150573687206222,0.000867039257345054,0
0.664429530201342,0,0,0,0.00879689037200158,0.286235811423728,0.537895149261265,0.165725886008625,0.00134626293437922,0
0.671140939597315,0,0,0,0.00718006898335579,0.268684311722956,0.540470821242547,0.18166369977536,0.00200109827578009,0
0.677852348993289,0,0,0,0.00579707946907954,0.251486047316938,0.54150758296501,0.198339323179351,0.00286996706962127,0
0.684563758389262,0,0,0,0.00462420937250694,0.234698080267169,0.540987385909942,0.215695229208973,0.00399509524140936,0
0.691275167785235,0,0,0,0.00363901428278312,0.2183724004519,0.538901903243186,0.233664169168047,0.00542251285408402,0
0.697986577181208,0,0,0,0.00282031783486422,0.202555925566138,0.535252529815133,0.252169172675846,0.00720205410801792,0
0.704697986577181,0,0,0,0.0021482117095174,0.187290501121648,0.530050382160727,0.27112354766709,0.00938735734101676,0
0.711409395973154,0,0,0,0.00160405563332081,0.172612900446948,0.523316298499462,0.29043088039195,0.0120358650283193,0
0.718120805369127,0,0,0,0.00117047737866362,0.158554824687314,0.515080838735383,0.309985035416043,0.0152088237825972,0
0.724832214765101,0,0,0,0.000831372763746014,0.145142902804776,0.505384284457086,0.329670155620436,0.0189712843539554,0
0.731543624161074,0,0,0,0.000571905652579173,0.132398691578122,0.494276638937719,0.349360662201647,0.0233921016299317,0
0.738255033557047,0,0,0,0.000378507954985304,0.120338675602896,0.481817627134981,0.368921254671641,0.0285439346354969,0
0.74496644295302,0,0,0,0.00023887962659761,0.108974267291395,0.468076695691122,0.388206910857831,0.0345032465330547,0
0.751677852348993,0,0,0,0.000141988668860308,0.0983118068726761,0.453133012932941,0.407062886903081,0.0413503046224423,0
0.758389261744966,0,0,0,7.80711290286234e-05,0.0883525623925491,0.437075468871791,0.425324717265702,0.0491691803409295,0
0.76510067114094,0,0,0,3.86311001687934e-05,0.0790927297135811,0.420002675203574,0.442818214719457,0.0580477492632192,0
0.771812080536913,0,0,0,1.64407211580633e-05,0.0705234325150953,0.402022965308745,0.459359470353554,0.0680776911014475,0
0.778523489932886,0,0,0,5.54017668468817e-06,0.0626307222931705,0.383254394252308,0.474754853572653,0.0793544897051834,0
0.785234899328859,0,0,0,1.23769724793274e-06,0.0553955783606415,0.36382473878382,0.488801012096862,0.0919774330614289,0
0.791946308724832,0,0,0,1.09559158071229e-07,0.0487939078470992,0.343871497337387,0.501284871961736,0.106049613294619,0
0.798657718120805,0,0,0,8.45363874006583e-11,0.0427965456988903,0.323541890031668,0.511983637518283,0.121677926666622,0
0.805369127516778,0,0,0,0,0.0373693628856935,0.30299251240883,0.520665570520302,0.138972034793611,5.19391564189474e-07
0.812080536912752,0,0,0,0,0.0324754985838285,0.282382192447956,0.527106061844216,0.158022935686293,1.33114377056539e-05
0.818791946308725,0,0,0,0,0.0280788139103635,0.261860938615909,0.531112498374644,0.178869807902482,7.79411966011884e-05
0.825503355704698,0,0,0,0,0.0241444376054958,0.241568193683704,0.532528191917538,0.201494771996243,0.00026440479701852
0.832214765100671,0,0,0,0,0.0206387664552335,0.221632833373934,0.531232382243496,0.225822886460146,0.000673131467189604
0.838926174496644,0,0,0,0,0.017529465291396,0.202173166360767,0.527140237087763,0.251722147725263,0.00143498353481063
0.845637583892617,0,0,0,0,0.0147854669916135,0.183296934269944,0.520202852150226,0.279003490161175,0.002711256427042
0.852348993288591,0,0,0,0,0.0123769724793272,0.165101311678783,0.510407251095419,0.307420786075963,0.00469367867050837
0.859060402684564,0,0,0,0,0.0102754507237895,0.147672906116175,0.497776385552522,0.336670845716215,0.0076044118912986
0.865771812080537,0,0,0,0,0.00845363874006366,0.131087758062587,0.48236913511536,0.366393417267023,0.0116960508149658
0.87248322147651,0,0,0,0,0.00688554158902398,0.115411340950062,0.464280307342402,0.396171186851985,0.0172516232665273
0.879194630872483,0,0,0,0,0.00554643237735577,0.100698561162215,0.443640637756763,0.425529778533202,0.0245845901704646
0.885906040268456,0,0,0,0,0.00441285225755534,0.0869937580342381,0.420616789846203,0.453937754311279,0.0340388455507238
0.89261744966443,0,0,0,0,0.00346261042793007,0.0743307038528988,0.395411355063129,0.480806614125327,0.0459887165307145
0.899328859060403,0,0,0,0,0.00267478413259826,0.0627326038565379,0.368262852824591,0.505490795852961,0.0608389633333111
0.906040268456376,0,0,0,0,0.00202971866148928,0.0522120962350719,0.339445730512286,0.527287675310301,0.0790247792808521
0.912751677852349,0,0,0,0,0.00150902735034349,0.042771252129992,0.309270363472554,0.54543756625197,0.10101179079514
0.919463087248322,0,0,0,0,0.00109559158071225,0.0344015756343646,0.278083055016383,0.559123720371098,0.127296057397442
0.926174496644295,0,0,0,0,0.00077356077995795,0.0270840037928308,0.246266036419404,0.567472327299318,0.15840407170849
0.932885906040268,0,0,0,0,0.000528352421253979,0.0207889066016065,0.214237466921895,0.569552514606767,0.194892759448478
0.939597315436242,0,0,0,0,0.000346652023584736,0.015476087008483,0.182451433728778,0.564376347802088,0.237349479437066
0.946308724832215,0,0,0,0,0.00021641315174563,0.011094780912826,0.151397952009621,0.550898830332429,0.286392023593378
0.953020134228188,0,0,0,0,0.000126857416343081,0.00758365716557635,0.121602964898638,0.528017903583441,0.342668616936002
0.959731543624161,0,0,0,0,6.84744737945159e-05,0.00487081756924989,0.0936283434946851,0.49457444687928,0.406857917582991
0.966442953020134,0,0,0,0,3.30220263283735e-05,0.00287379687793725,0.0680718868612673,0.449352277482606,0.479669016751861
0.973154362416107,0,0,0,0,1.35258219841018e-05,0.00149956279730408,0.0455673220265337,0.391078150594585,0.561841438759593
0.979865771812081,0,0,0,0,4.2796546121572e-06,0.000644515984590875,0.0267843039832781,0.318421759354887,0.654145141022631
0.986577181208054,0,0,0,0,8.4536387400636e-07,0.000194490048613064,0.01242841568894,0.229995734841687,0.757380514056885
0.993288590604027,0,0,0,0,5.28352421253975e-08,2.47515497610113e-05,0.00324116806560399,0.124355646071664,0.872378381477729
1,0,0,0,0,0,0,0,0,1


==> paper_1/figures/bsplines_p4r3_breaks.csv <==
0
0.2
0.4
0.6
0.8
1


==> paper_1/figures/laplace_results_mappedsquare_p2r1_global.csv <==
0.1,0.114298702809142,1.12903951051536,127.268950413408,4096
0.05,0.0253000230424189,0.25380206420175,1039.21903119521,96168
0.025,0.00577339975002756,0.0572578712377821,6372.26071046897,907134
0.0125,0.00137627897275356,0.0136141853718951,32920.9746093429,5332557


==> paper_1/figures/laplace_results_mappedsquare_p2r1_l2.csv <==
0.1,0.0834702570364275,1.64156532925305,22.2858328748807,4096
0.05,0.0199869055081744,0.912475417987481,132.425267865081,99605
0.025,0.00501821475172965,0.290572005992511,663.371025553635,993656
0.0125,0.00126267767231251,0.0825380173390831,2988.08347043247,6524572


==> paper_1/figures/laplace_results_mappedsquare_p2r1_llm.csv <==
0.1,0.0863352537248854,1.29041576278828,26.1212724906859,1012
0.05,0.021027798463625,0.288991674140938,283.920382306348,6032
0.025,0.00504811750108648,0.272706064623761,5655.79087050521,28672
0.0125,0.00120352552977652,0.023999953415104,11779.267045242,124352


==> paper_1/figures/laplace_results_mappedsquare_p2r1_standard_iga.csv <==
0.1,0.0300121286115419,0.693509159322414,56.1077792484173,1156
0.05,0.00177714750289344,0.118556247364348,401.036712824885,7056
0.025,0.000132463826248039,0.02335965617266,2414.64661231181,33856
0.0125,1.40073556797478e-05,0.00538009001669145,12707.7347650855,147456


==> paper_1/figures/laplace_results_mappedsquare_p3r2_global.csv <==
0.1,0.0458496360832965,0.710680080312178,299.379718910677,6561
0.05,0.000613762608384032,0.0253109118775127,1995.5524641346,130021
0.025,2.23211389317715e-05,0.00197555523592769,11682.5046671984,1652150
0.0125,1.16167960746667e-06,0.000210782814890373,55934.7440912678,10993693


==> paper_1/figures/laplace_results_mappedsquare_p3r2_l2.csv <==
0.1,0.0375902378500094,1.16670708560291,55.7922577726264,6561
0.05,0.000706666595286713,0.164292316880371,327.995936936013,130287
0.025,2.72707188013425e-05,0.0211512160198395,1754.54972697899,1765476
0.0125,1.52733021438939e-06,0.00326699248332802,8364.20626958522,11782328


==> paper_1/figures/laplace_results_mappedsquare_p3r2_llm.csv <==
0.1,0.0615925702232306,0.856659563622199,62.9113778289515,1521
0.05,0.00568236102196514,0.0903460430149194,551.034340943477,7921
0.025,0.00107663265358408,0.0176249316266017,3429.72358028116,35721
0.0125,0.000246333711886902,0.00407929028265476,17005.1413768915,151321


==> paper_1/figures/laplace_results_mappedsquare_p3r2_standard_iga.csv <==
0.1,0.0377243529995563,0.690733331319589,126.437386656048,2587
0.05,0.000425422197569235,0.0247549325914696,304.050332086373,14575
0.025,1.36398663126794e-05,0.00195785128195846,1827.08131990509,67809
0.0125,6.79313585398672e-07,0.000210042242548923,9206.84725115364,291049


==> paper_1/figures/laplace_results_mappedsquare_p4r3_global.csv <==
0.1,0.013946366073526,0.279255900489102,585.566777719146,10000
0.05,0.000122385313997823,0.00663090868052165,3848.37542493475,160000
0.025,1.50566150854401e-06,0.000199950950925885,21223.6570625716,2263005
0.0125,3.39072725135709e-08,9.84958156534983e-06,98307.2237786099,17443682


==> paper_1/figures/laplace_results_mappedsquare_p4r3_l2.csv <==
0.1,0.0126006074852615,0.381356279478068,183.453795357557,10000
0.05,0.000124460339346054,0.012494238483791,1171.64810787056,160000
0.025,1.56859065408498e-06,0.00058873852855726,6603.29122275832,2443631
0.0125,3.50461093669107e-08,2.58528026753669e-05,31840.8537893123,19534869


==> paper_1/figures/laplace_results_mappedsquare_p4r3_llm.csv <==
0.1,0.032926726868665,0.530462463813219,269.925526656605,3220
0.05,0.00285279741042257,0.0365400626335323,3017.41666362349,15360
0.025,0.000155766646783189,0.00198850796135789,14656.8494498527,66640
0.0125,8.98750969308144e-06,0.000114797460710365,69623.9751944763,277200


==> paper_1/figures/laplace_results_mappedsquare_p4r3_standard_iga.csv <==
0.1,0.0116657410105522,0.271094043651844,985.002259710912,4584
0.05,0.000116844146200748,0.00657704304334999,1808.86512103524,23036
0.025,1.4955898152932e-06,0.000199677660365391,2582.75211608352,102072
0.0125,3.38421544364111e-08,9.8464158284513e-06,9812.14436456804,428832


==> paper_1/figures/laplace_results_mappedsquare_p5r4_global.csv <==
0.1,0.0286129291245808,0.501316402396835,968.668129188024,14641
0.05,4.75489635145692e-05,0.00237717057239047,6758.29387894724,194481
0.025,1.94182629184074e-07,2.50163626376345e-05,33515.1840961074,2720863
0.0125,1.89877712313127e-09,5.39535448993419e-07,149823.793712045,24247094


==> paper_1/figures/laplace_results_mappedsquare_p5r4_l2.csv <==
0.1,0.0233163453374767,0.594742755053407,393.152713853331,14641
0.05,4.74722611974184e-05,0.00249526527811979,3148.6106713779,194481
0.025,2.01073214891947e-07,7.26619485754651e-05,15692.6395365901,2808365
0.0125,2.16912042623776e-09,3.36503241603085e-06,73856.3785595815,27454791


==> paper_1/figures/laplace_results_mappedsquare_p5r4_llm.csv <==
0.1,2.77758883125751,67.0597412590923,12326.0960278818,5025
0.05,0.00189969060517901,0.0237595773074647,5482.21284921076,19865
0.025,9.45860657428755e-05,0.00108407750256233,28089.1962321533,78945
0.0125,5.20217982458359e-06,5.81089874556957e-05,133626.16598604,314705


==> paper_1/figures/laplace_results_mappedsquare_p5r4_standard_iga.csv <==
0.1,0.025420984639736,0.49346479729675,8347.08881632891,6911
0.05,4.60998472448001e-05,0.00236374490198744,13961.8054871382,30653
0.025,1.91101899940566e-07,2.49397928400122e-05,20150.1533030887,129111
0.0125,1.88832009925872e-09,5.38984187455582e-07,24468.5581918592,529991


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p2r1_global.csv <==
0.1,0.0384630674343642,0.198789338961376,296.696035214625,9994
0.05,0.00991316314024712,0.0507580860611083,1540.99281984615,136143
0.025,0.0024986574950982,0.0127578644739452,8808.98196948076,1004698
0.0125,0.000626050839928705,0.0031941928334316,42836.8788791466,5449866


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p2r1_l2.csv <==
0.1,0.0225873419162018,0.543306212205431,43.8861710728165,10000
0.05,0.0058521732705637,0.338945671742312,224.466524355887,141567
0.025,0.0015380941939521,0.15902475979228,1037.71812128695,1101654
0.0125,0.000398578845063215,0.0628923702908984,4414.98059547946,6707494


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p2r1_llm.csv <==
0.1,0.0281544016782984,0.306011228024969,60.650910422776,1680
0.05,0.00756723228494811,0.109084455942676,441.438764691166,7540
0.025,0.00195142664509113,0.13383739926579,2888.66583981155,31860
0.0125,0.000486423733196184,0.0164051336388646,15351.2654916905,130900


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p2r1_standard_iga.csv <==
0.1,0.00221305259637328,0.0875326854616104,117.397969664166,1936
0.05,0.000174486351967239,0.019146885726841,627.803795530271,8832
0.025,1.86632161369054e-05,0.00460274081481865,3346.28793091851,37636
0.0125,2.23679602512366e-06,0.00113904796868532,16545.5451812394,155236


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p3r2_global.csv <==
0.1,0.00138174609303474,0.0243908479813818,451.922650235164,14641
0.05,6.60529857074776e-05,0.00201629898565549,2653.41423578997,192025
0.025,3.84124143886497e-06,0.000222745985681282,12973.4445931444,1860340
0.0125,2.35769019933781e-07,2.70105460638191e-05,57579.1780038728,11269019


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p3r2_l2.csv <==
0.1,0.00128826260756528,0.123348774735061,103.583912836504,14641
0.05,6.3324525672738e-05,0.0221916016946698,429.51749940065,193965
0.025,3.77334630079393e-06,0.00354903663745737,2015.03431811173,1985895
0.0125,2.53138370240218e-07,0.000603048622499542,9585.73375872867,12037274


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p3r2_llm.csv <==
0.1,0.00420509122443856,0.0734785946135602,112.012245444379,2401
0.05,0.00105170656190295,0.016764124388466,732.952410240832,9801
0.025,0.000281516944577007,0.00421082248991833,3806.91588819102,39601
0.0125,7.20494133404135e-05,0.00105680773596415,17481.7397271732,159201


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p3r2_standard_iga.csv <==
0.1,0.000696490577823432,0.023334919687758,307.882360850129,4183
0.05,2.32345955065514e-05,0.00197475910669268,550.79362343541,17985
0.025,1.20045040224224e-06,0.000221016759232685,2382.55210436176,74391
0.0125,7.1520697382779e-08,2.69287667185045e-05,11993.7682877677,302887


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p4r3_global.csv <==
0.1,0.000340300951516434,0.00961731552797606,1043.12325461828,20736
0.05,3.9043292724818e-06,0.000291981972552043,4878.08624686038,234197
0.025,8.66630888852049e-08,1.45204237944602e-05,23131.7160904731,2620800
0.0125,2.43971908626612e-09,8.53368825234575e-07,100311.789980931,17964533


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p4r3_l2.csv <==
0.1,0.000331319189260045,0.0231210678563365,297.538823945441,20736
0.05,4.33997334771503e-06,0.00133678199968027,1513.03690124948,234249
0.025,1.04393317625522e-07,7.7105829447808e-05,7333.43363331414,2845574
0.0125,3.45921166804016e-09,6.94487682739654e-06,32873.7754539206,20083074


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p4r3_llm.csv <==
0.1,0.00272476515286442,0.0294884515673459,952.466319566425,4928
0.05,0.00022038428592566,0.0022657346789971,3450.68908968139,18868
0.025,1.48010642457213e-05,0.000149723227357874,15978.1067174962,73748
0.0125,9.51536096813669e-07,9.66424546755543e-06,70870.5836486301,291508


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p4r3_standard_iga.csv <==
0.1,0.00031619523832172,0.00950549605714918,1875.34901734594,7048
0.05,3.82293403954403e-06,0.000291489387822541,3252.43937470619,28088
0.025,8.59857565120143e-08,1.4515367605996e-05,5997.04835973837,111872
0.0125,2.43362436036681e-09,8.53284654277539e-07,10106.4825885162,446632


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p5r4_global.csv <==
0.1,0,0,0,0
0.05,0,0,0,0
0.025,0,0,0,0
0.0125,0,0,0,0


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p5r4_l2.csv <==
0.1,0.00018737896429954,0.00638030530474796,749.714394734603,28561
0.05,8.50591147326855e-07,0.000211449795431708,3840.467644199,279841
0.025,8.17438694276607e-09,6.36842512570518e-06,17178.3415885323,3370293
0.0125,1.18548890233513e-10,1.77323627388366e-07,75594.0547197772,28431582


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p5r4_llm.csv <==
0.1,0,0,0,0
0.05,0,0,0,0
0.025,0,0,0,0
0.0125,0,0,0,0


==> paper_1/figures/laplace_results_square_highreg_smoothgamma_p5r4_standard_iga.csv <==
0.1,0,0,0,0
0.05,0,0,0,0
0.025,0,0,0,0
0.0125,0,0,0,0


==> paper_1/figures/laplace_results_square_smoothdiff_p2r1_global.csv <==
0.1,0.000109489510167058,0.00827696021648525,15.1204802483949,1936
0.05,1.33108659735809e-05,0.00204929957654627,59.9939115619921,8836
0.025,1.65212062990748e-06,0.000511089766399044,243.641599785379,37636
0.0125,2.06148477246981e-07,0.000127695483027101,985.407684937149,155236


==> paper_1/figures/laplace_results_square_smoothdiff_p2r1_l2.csv <==
0.1,0.00398335005522243,0.021471086520276,37.3577341815304,4816
0.05,0.000996447796560822,0.00538924676378878,156.513022469566,41878
0.025,0.000249148468667345,0.00134870457138676,644.361920325756,246208
0.0125,6.22893625921845e-05,0.000337264750011943,2618.3948842548,1177112


==> paper_1/figures/laplace_results_square_smoothdiff_p2r1_llm.csv <==
0.1,0.223668636431782,1.05120606775629,7.87587665498984,1936
0.05,0.225508248862265,1.05882814788325,30.6885855465233,8836
0.025,0.225967441874866,1.06073352022409,121.866327380117,37636
0.0125,0.226082194505651,1.06120985054382,486.627281044781,155236


==> paper_1/figures/laplace_results_square_smoothdiff_p2r1_standard_iga.csv <==
0.1,0.000109489510167065,0.00827696021648528,15.1204802483948,1936
0.05,1.33108659735811e-05,0.00204929957654626,59.9939115619925,8836
0.025,1.65212062991017e-06,0.000511089766399045,243.641599785378,37636
0.0125,2.06148477245839e-07,0.000127695483027106,985.407684937151,155236


==> paper_1/figures/laplace_results_square_smoothdiff_p3r2_global.csv <==
0.1,6.39918845032649e-06,0.000406245799076266,84.9043951208682,4225
0.05,3.86478995877329e-07,4.98381263207099e-05,121.703703214079,18225
0.025,2.39443141573861e-08,6.19927484254963e-06,254.350446829641,75625
0.0125,1.49323253206505e-09,7.73939447862711e-07,1031.83607872147,308025


==> paper_1/figures/laplace_results_square_smoothdiff_p3r2_l2.csv <==
0.1,1.8031529006067e-05,0.00047058694354587,94.4520890078314,14639
0.05,1.07454774241215e-06,5.37602450402451e-05,387.685673840603,170831
0.025,6.61869358391497e-08,6.44550990022737e-06,1577.02090978298,1270832
0.0125,4.11656665294559e-09,7.89434282180136e-07,6363.41094118921,6727510


==> paper_1/figures/laplace_results_square_smoothdiff_p3r2_llm.csv <==
0.1,0.226083960483215,1.06122754823845,32.6240437559575,6045
0.05,0.226117951237926,1.06135901554803,32.2931339516773,27405
0.025,0.226120279669226,1.06136800285059,128.02889559936,116325
0.0125,0.226120431019172,1.06136858647492,511.017952001088,478965


==> paper_1/figures/laplace_results_square_smoothdiff_p3r2_standard_iga.csv <==
0.1,6.39918845032986e-06,0.000406245799076287,84.9043951208683,4225
0.05,3.86478995876832e-07,4.98381263207011e-05,121.703703214081,18157
0.025,2.39443141579296e-08,6.1992748425695e-06,254.350446829641,75149
0.0125,1.49323253155387e-09,7.73939447887191e-07,1031.83607872146,305585


==> paper_1/figures/laplace_results_square_smoothdiff_p4r3_global.csv <==
0.1,3.21536009048049e-07,1.87965059507461e-05,569.113068241181,7636
0.05,9.75711495472553e-09,1.1910483522251e-06,862.229205639646,30700
0.025,3.03615453699006e-10,7.5458447620318e-08,1120.75906815776,123204
0.0125,9.49413485700315e-12,4.75671525094905e-09,1305.93073991923,493720


==> paper_1/figures/laplace_results_square_smoothdiff_p4r3_l2.csv <==
0.1,3.80425945140687e-07,1.97225305744363e-05,183.421143860987,20736
0.05,1.0257573252171e-08,1.20162637781447e-06,764.26698662534,230114
0.025,3.08552767901461e-10,7.56434414686861e-08,3131.85982432583,2021716
0.0125,9.55180381952058e-12,4.76124640668735e-09,12681.7240158863,11576250


==> paper_1/figures/laplace_results_square_smoothdiff_p4r3_llm.csv <==
0.1,0.226085030845138,1.06123664463989,367.894749707787,10000
0.05,0.226118234328344,1.06136043963258,354.319583916123,41900
0.025,0.226120303772438,1.06136811660891,353.614914601227,171100
0.0125,0.226120432719285,1.06136859432229,596.188046756471,691098


==> paper_1/figures/laplace_results_square_smoothdiff_p4r3_standard_iga.csv <==
0.1,3.2153600904615e-07,1.87965059507584e-05,569.113068241191,6952
0.05,9.75711495439015e-09,1.19104835221768e-06,862.229205639646,27692
0.025,3.03615453944531e-10,7.54584476154067e-08,1120.75906815775,110588
0.0125,9.49413490834409e-12,4.7567152598947e-09,1305.93073991922,441996


==> paper_1/figures/maxwell_results_cube_p4r3_global.csv <==
0.5,1.47138853305862e-05,1.47138853341389e-05,1.47138853359152e-05,1.47138853344349e-05,1.47138853344349e-05,9.64217779479526e-05,9.64217779479526e-05,9.64217779504395e-05,9.64217779518606e-05,9.64217779518606e-05,9.64217779527488e-05,8.28037958446141e-05,8.28037958457983e-05,8.28037958457983e-05,8.2803795849203e-05,8.28037958494991e-05,8.28037958499432e-05,0.000116848751103182,0.000116848751105403,0.000116848751108511
0.25,1.14676838469663e-07,1.14676846907358e-07,1.14676852458473e-07,1.14676834102786e-07,1.146768431326e-07,4.17957267940139e-05,4.17957268107116e-05,4.17957268128433e-05,4.17957268147973e-05,4.17957268251001e-05,4.17957268293634e-05,3.48488851407147e-05,3.48488851473761e-05,3.48488851478201e-05,3.48488851503366e-05,3.4848885151965e-05,3.48488851598105e-05,5.22159892981655e-05,5.2215989305493e-05,5.22159893110441e-05
0.125,4.21402468475662e-10,4.21414014795118e-10,4.21531032301914e-10,4.21465825202934e-10,4.21534066911515e-10,1.19697009637321e-07,1.19697011768949e-07,1.1969703148651e-07,1.19697043032829e-07,1.19697045697364e-07,1.19697077138881e-07,9.98177444403818e-08,9.98177539142849e-08,9.98177932901948e-08,9.98177972869977e-08,9.9817822452053e-08,9.98178328141345e-08,1.4951589299983e-07,1.49515918757004e-07,1.49515923197896e-07
0.0625,6.93223256575948e-13,9.04831765069503e-13,2.01838545876853e-12,1.65038353353945e-12,2.21644924636166e-12,3.81688458617191e-10,3.81693432416341e-10,3.81811382510477e-10,3.81859521780825e-10,3.8198102458864e-10,3.82435061396791e-10,3.18158536553407e-10,3.18298276624773e-10,3.18337504504977e-10,3.18440089112452e-10,3.18505518256037e-10,3.18915856685938e-10,4.7664761027022e-10,4.76733319487721e-10,4.76787276326718e-10


==> paper_1/figures/maxwell_results_cube_p4r3_l2.csv <==
0.5,0.000556567684667719,0.000556567684671494,0.000556567684672826,0.000556567684667867,0.000556567684674381,0.000932541533786591,0.000932541533788545,0.000932541533789077,0.000932541533790321,0.000932541533790321,0.00093254153379263,0.000869879225600704,0.000869879225602036,0.000869879225602036,0.00086987922560248,0.000869879225604553,0.000869879225605293,0.00102653499606609,0.00102653499606986,0.00102653499607075
0.25,6.60289948517523e-06,6.60289951581738e-06,6.60289952159054e-06,6.60289951515125e-06,6.60289951663155e-06,0.000702398059737597,0.000702398059742926,0.000702398059743459,0.000702398059744525,0.000702398059746123,0.000702398059749143,0.000586432199703631,0.000586432199704075,0.000586432199704815,0.000586432199707036,0.000586432199709996,0.000586432199715177,0.000876346849790099,0.000876346849796317,0.000876346849798759
0.125,1.05720104892626e-07,1.05720219023553e-07,1.0572029074396e-07,1.0572018993571e-07,1.05720278605522e-07,6.75670465835054e-06,6.75670468162082e-06,6.75670469156842e-06,6.75670469458822e-06,6.75670470240419e-06,6.75670473135881e-06,5.64820725434956e-06,5.64820725760621e-06,5.64820726234316e-06,5.648207281439e-06,5.64820728750822e-06,5.64820731208115e-06,8.41945083562834e-06,8.41945083629447e-06,8.41945086738072e-06
0.0625,1.74406245001535e-09,1.74416459053361e-09,1.74481273873539e-09,1.74425999569886e-09,1.74438419264789e-09,9.49452832799125e-08,9.49453022869307e-08,9.49454825871499e-08,9.49455955634448e-08,9.49456410381799e-08,9.49457243493157e-08,7.94119504969141e-08,7.94119895767646e-08,7.9412023031485e-08,7.94120345778045e-08,7.94120739537145e-08,7.94120960101452e-08,1.18245643054848e-07,1.18245811586704e-07,1.18245843339082e-07


==> paper_1/figures/maxwell_results_cube_p4r3_llm.csv <==
0.5,0.0403843185273116,0.0403843185273116,0.0403843185260283,0.0403843185333777,0.0403843185320096,0.0350333954766585,0.0350333954766585,0.0350333954761373,0.0350333954754625,0.0350333954754625,0.0350333954714559,0.035925215983021,0.035925215983021,0.0359252159820267,0.035925215980314,0.035925215975358,0.0359252159742338,0.0336956647093972,0.0336956646981553,0.0336956646866465
0.25,0.00424383053180399,0.00424383053187194,0.00424383053187194,0.00424383053139972,0.00424383053155353,0.0446135731578456,0.0446135731578456,0.0446135731579385,0.0446135731580402,0.0446135731582881,0.0446135731582896,0.0378852827197265,0.0378852827200253,0.0378852827200253,0.037885282720078,0.0378852827202446,0.0378852827204038,0.0547060088145417,0.0547060088148161,0.0547060088149476
0.125,0.000271944464139029,0.000271944464454554,0.000271944464945939,0.000271944464245758,0.000271944464440269,0.00334504780579596,0.00334504780600611,0.00334504780647187,0.00334504780651255,0.0033450478065614,0.00334504780661558,0.00283286391553172,0.00283286391565355,0.0028328639157104,0.00283286391574681,0.00283286391585117,0.00283286391613509,0.00411332364156469,0.00411332364171502,0.00411332364194439
0.0625,1.69846903377291e-05,1.69846908015803e-05,1.69846913471439e-05,1.69846906343807e-05,1.69846909977937e-05,0.000217659458860808,0.000217659459517705,0.000217659459573127,0.000217659459788067,0.000217659459914543,0.000217659460333053,0.000184213664492579,0.000184213664679393,0.000184213664742453,0.000184213664826682,0.000184213664857473,0.000184213664913724,0.000267828151361504,0.000267828151839566,0.000267828152356042


==> paper_1/figures/maxwell_results_cube_p4r3_refinement0.csv <==
1,2,2.00001471388533,2.00055656768467,2.04038431852731,2.00001471388533
2,2,2.00001471388533,2.00055656768467,2.04038431852731,2.00001471388534
3,2,2.00001471388534,2.00055656768467,2.04038431852603,2.00001471388534
4,3,3.00001471388533,3.00055656768467,3.04038431853338,3.00001471388533
5,3,3.00001471388533,3.00055656768467,3.04038431853201,3.00001471388534
6,5,5.00009642177795,5.00093254153379,5.03503339547666,5.00009642177795
7,5,5.00009642177795,5.00093254153379,5.03503339547666,5.00009642177795
8,5,5.00009642177795,5.00093254153379,5.03503339547614,5.00009642177795
9,5,5.00009642177795,5.00093254153379,5.03503339547546,5.00009642177795
10,5,5.00009642177795,5.00093254153379,5.03503339547546,5.00009642177795
11,5,5.00009642177795,5.00093254153379,5.03503339547146,5.00009642177795
12,6,6.00008280379584,6.0008698792256,6.03592521598302,6.00008280379585
13,6,6.00008280379585,6.0008698792256,6.03592521598302,6.00008280379585
14,6,6.00008280379585,6.0008698792256,6.03592521598203,6.00008280379585
15,6,6.00008280379585,6.0008698792256,6.03592521598031,6.00008280379585
16,6,6.00008280379585,6.0008698792256,6.03592521597536,6.00008280379585
17,6,6.00008280379585,6.0008698792256,6.03592521597423,6.00008280379585
18,8,8.0001168487511,8.00102653499607,8.0336956647094,8.00011684875111
19,8,8.00011684875111,8.00102653499607,8.03369566469816,8.00011684875111
20,8,8.00011684875111,8.00102653499607,8.03369566468665,8.00011684875111


==> paper_1/figures/maxwell_results_cube_p4r3_refinement1.csv <==
1,2,2.00000011467684,2.00000660289948,2.0042438305318,2.00000011467685
2,2,2.00000011467685,2.00000660289952,2.00424383053187,2.00000011467686
3,2,2.00000011467685,2.00000660289952,2.00424383053187,2.00000011467686
4,3,3.00000011467683,3.00000660289952,3.0042438305314,3.00000011467685
5,3,3.00000011467684,3.00000660289952,3.00424383053155,3.00000011467685
6,5,5.00004179572679,5.00070239805974,5.04461357315785,5.00004179572681
7,5,5.00004179572681,5.00070239805974,5.04461357315785,5.00004179572681
8,5,5.00004179572681,5.00070239805974,5.04461357315794,5.00004179572681
9,5,5.00004179572681,5.00070239805974,5.04461357315804,5.00004179572681
10,5,5.00004179572683,5.00070239805975,5.04461357315829,5.00004179572681
11,5,5.00004179572683,5.00070239805975,5.04461357315829,5.00004179572681
12,6,6.00003484888514,6.0005864321997,6.03788528271973,6.00003484888515
13,6,6.00003484888515,6.0005864321997,6.03788528272003,6.00003484888515
14,6,6.00003484888515,6.0005864321997,6.03788528272003,6.00003484888515
15,6,6.00003484888515,6.00058643219971,6.03788528272008,6.00003484888515
16,6,6.00003484888515,6.00058643219971,6.03788528272024,6.00003484888515
17,6,6.00003484888516,6.00058643219972,6.0378852827204,6.00003484888515
18,8,8.0000522159893,8.00087634684979,8.05470600881454,8.0000522159893
19,8,8.0000522159893,8.0008763468498,8.05470600881482,8.0000522159893
20,8,8.00005221598931,8.0008763468498,8.05470600881495,8.0000522159893


==> paper_1/figures/maxwell_results_cube_p4r3_refinement2.csv <==
1,2,2.0000000004214,2.0000001057201,2.00027194446414,2.00000000042152
2,2,2.00000000042141,2.00000010572022,2.00027194446445,2.00000000042152
3,2,2.00000000042153,2.00000010572029,2.00027194446495,2.00000000042153
4,3,3.00000000042147,3.00000010572019,3.00027194446425,3.00000000042153
5,3,3.00000000042153,3.00000010572028,3.00027194446444,3.00000000042153
6,5,5.00000011969701,5.00000675670466,5.0033450478058,5.00000011969701
7,5,5.00000011969701,5.00000675670468,5.00334504780601,5.00000011969702
8,5,5.00000011969703,5.00000675670469,5.00334504780647,5.00000011969702
9,5,5.00000011969704,5.00000675670469,5.00334504780651,5.00000011969702
10,5,5.00000011969705,5.0000067567047,5.00334504780656,5.00000011969702
11,5,5.00000011969708,5.00000675670473,5.00334504780662,5.00000011969703
12,6,6.00000009981774,6.00000564820725,6.00283286391553,6.00000009981776
13,6,6.00000009981775,6.00000564820726,6.00283286391565,6.00000009981777
14,6,6.00000009981779,6.00000564820726,6.00283286391571,6.00000009981777
15,6,6.0000000998178,6.00000564820728,6.00283286391575,6.00000009981778
16,6,6.00000009981782,6.00000564820729,6.00283286391585,6.00000009981778
17,6,6.00000009981783,6.00000564820731,6.00283286391613,6.00000009981778
18,8,8.00000014951589,8.00000841945084,8.00411332364157,8.00000014951589
19,8,8.00000014951592,8.00000841945084,8.00411332364171,8.0000001495159
20,8,8.00000014951592,8.00000841945087,8.00411332364194,8.0000001495159


==> paper_1/figures/maxwell_results_cube_p4r3_refinement3.csv <==
1,2,2.00000000000069,2.00000000174406,2.00001698469034,2.99999999994896
2,2,2.00000000000091,2.00000000174416,2.0000169846908,2.0000000000017
3,2,2.00000000000202,2.00000000174481,2.00001698469135,2.00000000000171
4,3,3.00000000000165,3.00000000174426,3.00001698469063,3.33333333333219
5,3,3.00000000000222,3.00000000174438,3.000016984691,3.00000000000168
6,5,5.00000000038169,5.00000009494528,5.00021765945886,5.39999999999899
7,5,5.00000000038169,5.0000000949453,5.00021765945952,5.00000000038181
8,5,5.00000000038181,5.00000009494548,5.00021765945957,5.00000000038182
9,5,5.00000000038186,5.0000000949456,5.00021765945979,5.00000000038183
10,5,5.00000000038198,5.00000009494564,5.00021765945991,5.00000000038183
11,5,5.00000000038244,5.00000009494572,5.00021765946033,5.00000000038183
12,6,6.00000000031816,6.00000007941195,6.00018421366449,6.16666666634847
13,6,6.0000000003183,6.00000007941199,6.00018421366468,6.00000000031846
14,6,6.00000000031834,6.00000007941202,6.00018421366474,6.00000000031848
15,6,6.00000000031844,6.00000007941203,6.00018421366483,6.00000000031848
16,6,6.00000000031851,6.00000007941207,6.00018421366486,6.00000000031849
17,6,6.00000000031892,6.0000000794121,6.00018421366491,6.00000000031849
18,8,8.00000000047665,8.00000011824564,8.00026782815136,8.24999999976113
19,8,8.00000000047673,8.00000011824581,8.00026782815184,8.00000000047686
20,8,8.00000000047679,8.00000011824584,8.00026782815236,8.00000000047687


==> paper_1/figures/maxwell_results_cube_p4r3_standard_iga.csv <==
0.5,1.47138853323625e-05,1.47138853352491e-05,1.47138853368034e-05,1.47138853301421e-05,1.47138853370995e-05,9.6421777949196e-05,9.64217779495513e-05,9.64217779495513e-05,9.64217779516829e-05,9.64217779518606e-05,9.64217779539922e-05,8.28037958469826e-05,8.28037958469826e-05,8.28037958494991e-05,8.28037958508313e-05,8.28037958512754e-05,8.28037958515715e-05,0.000116848751105625,0.000116848751105847,0.000116848751107845
0.25,1.14676849349848e-07,1.1467685667732e-07,1.1467685667732e-07,1.146768540868e-07,1.14676854678919e-07,4.17957268069813e-05,4.17957268084024e-05,4.179572680858e-05,4.17957268091129e-05,4.17957268100011e-05,4.17957268121327e-05,3.48488851454517e-05,3.48488851479682e-05,3.48488851485603e-05,3.48488851498926e-05,3.48488851501886e-05,3.48488851518169e-05,5.22159892972773e-05,5.22159892972773e-05,5.22159893046048e-05
0.125,4.21521262339297e-10,4.21521262339297e-10,4.21529922078889e-10,4.21526961484157e-10,4.21532734643885e-10,1.19697012657127e-07,1.19697019407283e-07,1.19697021006004e-07,1.19697022249454e-07,1.19697024558718e-07,1.19697027400889e-07,9.98177582071473e-08,9.98177685692288e-08,9.98177738982993e-08,9.98177750825372e-08,9.98177755266264e-08,9.98177805596375e-08,1.49515894776187e-07,1.49515896774588e-07,1.49515900327302e-07
0.0625,0.999999999948958,1.70286007517007e-12,1.71351821620647e-12,0.333333333332189,1.67510449955444e-12,0.39999999999899,3.8181102723911e-10,3.8182186301583e-10,3.81825415729509e-10,3.81829146078871e-10,3.81831277707079e-10,0.166666666348468,3.18463921900047e-10,3.18474876100557e-10,3.18482721676598e-10,3.18485978330803e-10,3.18486422420013e-10,0.249999999761133,4.76855666065035e-10,4.76866546250676e-10


==> paper_1/figures/maxwell_results_cube_p5r4_global.csv <==
0.5,1.09728554908983e-07,1.09728564234857e-07,1.09728573116641e-07,1.09728575115042e-07,1.09728577187459e-07,0.00046883922976555,0.000468839229766971,0.000468839229767148,0.000468839229769813,0.000468839229771589,0.000468839229773543,0.000390717646235957,0.000390717646236105,0.000390717646236993,0.000390717646237437,0.000390717646237733,0.000390717646239658,0.000586021605067932,0.000586021605068598,0.000586021605070597
0.25,2.99221403210481e-09,2.99222335797822e-09,2.99222380206743e-09,2.99220204169615e-09,2.99224556243871e-09,8.45030335678843e-06,8.45030335945296e-06,8.45030336122932e-06,8.45030337774943e-06,8.45030338663122e-06,8.450303397467e-06,7.04241816122201e-06,7.04241817247227e-06,7.04241817617302e-06,7.04241818579495e-06,7.04241819704521e-06,7.04241819852551e-06,1.05621311716764e-05,1.05621311761173e-05,1.05621311770054e-05
0.125,1.78168590991845e-12,1.91313631603407e-12,2.44271269878027e-12,1.9949967603831e-12,2.27684537890127e-12,2.70687419146043e-09,2.70688307324463e-09,2.70701097093706e-09,2.70701558946485e-09,2.70707332106213e-09,2.70707936067538e-09,2.25607843518105e-09,2.25627901547417e-09,2.25627945956338e-09,2.25628168000943e-09,2.25630669703492e-09,2.25631469064069e-09,3.38314509740201e-09,3.38315109260634e-09,3.38327010851458e-09
0.0625,1.93245419666255e-12,1.22901688826005e-13,3.39728245535298e-14,2.76815607473206e-14,5.18104078158406e-13,1.29070087950822e-12,1.62110325163667e-12,1.80957471229704e-12,1.8120616118722e-12,1.81614723260282e-12,1.8786749933497e-12,1.12502599828683e-12,1.42597045282855e-12,1.76658687678355e-12,1.80492657856727e-12,1.94792330413899e-12,1.95043980966148e-12,1.30317978630501e-12,1.87605486701159e-12,2.51332288314643e-12


==> paper_1/figures/maxwell_results_cube_p5r4_l2.csv <==
0.5,6.34810514776873e-06,6.34810515798279e-06,6.34810516841888e-06,6.34810515783476e-06,6.3481051630158e-06,0.00580597819227879,0.00580597819227915,0.00580597819227933,0.00580597819227968,0.00580597819228146,0.00580597819228732,0.0048393731777554,0.00483937317775747,0.00483937317775777,0.00483937317775955,0.00483937317775955,0.00483937317776206,0.00725588571406033,0.00725588571406366,0.00725588571406566
0.25,1.80309156272429e-07,1.80309179365068e-07,1.8030920068135e-07,1.80309182103618e-07,1.80309199719157e-07,9.14697880171289e-05,9.14697880229909e-05,9.14697880304516e-05,9.14697880311621e-05,9.14697880334714e-05,9.1469788041465e-05,7.62548748810173e-05,7.62548748833858e-05,7.625487488457e-05,7.62548748853102e-05,7.62548748863464e-05,7.62548749055902e-05,0.000114292157741058,0.00011429215774128,0.000114292157750162
0.125,5.27963228691419e-10,5.27970334118777e-10,5.28048271775106e-10,5.27835701073324e-10,5.28156037423363e-10,1.49935488202857e-07,1.4993552017728e-07,1.49935523197087e-07,1.49935524440536e-07,1.49935525683986e-07,1.49935577198335e-07,1.25034225195719e-07,1.25034232893266e-07,1.25034254357577e-07,1.25034267384194e-07,1.25034283815495e-07,1.25034291809101e-07,1.87287406694381e-07,1.87287440445161e-07,1.87287447328544e-07
0.0625,1.51656465163796e-12,2.01705319113898e-12,2.58570942435199e-12,1.71374026081139e-12,1.86709906794628e-12,4.24699919676641e-10,4.24727630843336e-10,4.24793711317761e-10,4.24825685740871e-10,4.25000479253868e-10,4.25007762316909e-10,3.54188974445909e-10,3.54220652809545e-10,3.54287266191022e-10,3.54338040390682e-10,3.54542321427213e-10,3.54564821947179e-10,5.30319566038884e-10,5.3067150673769e-10,5.30694599376602e-10


==> paper_1/figures/maxwell_results_cube_p5r4_llm.csv <==
0.5,0.019382519633822,0.019382526342874,0.0193825298872308,0.0193825155393189,0.019382516490846,0.226279933351643,0.226279931617825,0.226279930360511,0.226279924146266,0.226279902437392,0.226279880554134,0.185336213836303,0.185336205923836,0.185336193360378,0.185336189367676,0.185336188160065,0.185336185000631,0.287695608615011,0.287695598424173,0.287695542062984
0.25,0.00363543754811313,0.00363544182091124,0.0036354555138487,0.00363403436030666,0.00363652627917318,0.0243135660637355,0.0243136098757484,0.0243136224482164,0.0329863200038744,0.0329863581470114,0.0329863581470114,0.0199678291177593,0.0205877289022607,0.0217445620130106,0.0258082406516862,0.0283595024034664,0.0304232537096025,0.0375629616691278,0.0375630094005073,0.0375630094005073
0.125,0.000156740317040605,0.000156781943503104,0.000156815389836584,0.000156795567067824,0.000156883317401491,0.00188846025855209,0.00188850183039246,0.00188852284703174,0.00224878793865297,0.0022488062719999,0.00224882864852418,0.00157804795403734,0.00159394872874493,0.00162181918942409,0.00181836599086764,0.00190600386348786,0.00198172429475344,0.00298814279588711,0.00298818644244059,0.00298821829832496
0.0625,8.48344838155768e-06,8.51831964987504e-06,8.58499644929012e-06,8.57960235064089e-06,8.68683515224215e-06,0.000112859356301342,0.000112950731371164,0.000113047938024735,0.000117155204386954,0.000117163725419545,0.00011719506750314,9.54057625189482e-05,9.55408375887442e-05,9.59211422205305e-05,9.82486239495077e-05,9.9248962672475e-05,0.0001000463450751,0.000147598152065331,0.000147652932616316,0.000147721209817764


==> paper_1/figures/maxwell_results_cube_p5r4_standard_iga.csv <==
0.5,1.09728567121437e-07,1.09728570008016e-07,1.09728571784373e-07,1.09728572598537e-07,1.09728574967013e-07,0.000468839229768569,0.000468839229771412,0.000468839229771767,0.000468839229772122,0.0004688392297723,0.000468839229772833,0.000390717646232256,0.000390717646236549,0.000390717646236549,0.000390717646238474,0.000390717646239066,0.000390717646239806,0.000586021605070375,0.000586021605071707,0.000586021605073261
0.25,2.99220936916811e-09,2.99221025734653e-09,2.99221514232784e-09,2.99220722273693e-09,2.99221240377771e-09,8.45030337242036e-06,8.45030337881525e-06,8.45030337988106e-06,8.4503033800587e-06,8.45030338059161e-06,8.4503033825456e-06,7.04241818165012e-06,7.04241818283435e-06,7.0424181835745e-06,7.0424181835745e-06,7.04241819112402e-06,7.04241819156811e-06,1.05621311703441e-05,1.05621311718984e-05,1.05621311734527e-05
0.125,0.999999999915559,2.12696527057687e-12,2.14073203608223e-12,0.333333333331902,2.13192426675353e-12,0.399999999998711,2.70697526616459e-09,2.7069773977928e-09,2.70698095050648e-09,2.70698095050648e-09,2.70698343740605e-09,0.166666664410841,2.25617213800433e-09,2.25617465450985e-09,2.25617480253959e-09,2.25617717101538e-09,2.2561780591938e-09,0.249999998307866,3.38318839609997e-09,3.38319550152733e-09


==> paper_1/figures/maxwell_results_cube_p5r4_standard_iga_swap.csv <==
0.5,1.09728567121437e-07,1.09728570008016e-07,1.09728571784373e-07,1.09728572598537e-07,1.09728574967013e-07,0.000468839229768569,0.000468839229771412,0.000468839229771767,0.000468839229772122,0.0004688392297723,0.000468839229772833,0.000390717646232256,0.000390717646236549,0.000390717646236549,0.000390717646238474,0.000390717646239066,0.000390717646239806,0.000586021605070375,0.000586021605071707,0.000586021605073261
0.25,2.99220936916811e-09,2.99221025734653e-09,2.99221514232784e-09,2.99220722273693e-09,2.99221240377771e-09,8.45030337242036e-06,8.45030337881525e-06,8.45030337988106e-06,8.4503033800587e-06,8.45030338059161e-06,8.4503033825456e-06,7.04241818165012e-06,7.04241818283435e-06,7.0424181835745e-06,7.0424181835745e-06,7.04241819112402e-06,7.04241819156811e-06,1.05621311703441e-05,1.05621311718984e-05,1.05621311734527e-05
0.125,0.999999999915559,2.12696527057687e-12,2.14073203608223e-12,0.333333333331902,2.13192426675353e-12,0.399999999998711,2.70697526616459e-09,2.7069773977928e-09,2.70698095050648e-09,2.70698095050648e-09,2.70698343740605e-09,0.166666664410841,2.25617213800433e-09,2.25617465450985e-09,2.25617480253959e-09,2.25617717101538e-09,2.2561780591938e-09,0.249999998307866,3.38318839609997e-09,3.38319550152733e-09
0.0625,0.999999999948817,0.999999999948176,0.999999999948036,0.999999999964809,0.999999999964367,0.999999999978595,0.999999999977558,0.999999999977451,0.999999999977422,0.999999999977315,0.999999999976965,0.999999999980434,0.99999999998039,0.999999999979936,0.999999999979217,0.999999999978887,0.999999999978851,0.999999999983805,0.999999999983686,0.999999999983397


==> paper_1/figures/maxwell_results_cubedeformed_global_p5r4.csv <==
0.5,1.09728554908983e-07,1.09728564234857e-07,1.09728573116641e-07,1.09728575115042e-07,1.09728577187459e-07,0.00046883922976555,0.000468839229766971,0.000468839229767148,0.000468839229769813,0.000468839229771589,0.000468839229773543,0.000390717646235957,0.000390717646236105,0.000390717646236993,0.000390717646237437,0.000390717646237733,0.000390717646239658,0.000586021605067932,0.000586021605068598,0.000586021605070597
0.25,2.99221403210481e-09,2.99222335797822e-09,2.99222380206743e-09,2.99220204169615e-09,2.99224556243871e-09,8.45030335678843e-06,8.45030335945296e-06,8.45030336122932e-06,8.45030337774943e-06,8.45030338663122e-06,8.450303397467e-06,7.04241816122201e-06,7.04241817247227e-06,7.04241817617302e-06,7.04241818579495e-06,7.04241819704521e-06,7.04241819852551e-06,1.05621311716764e-05,1.05621311761173e-05,1.05621311770054e-05
0.125,1.78168590991845e-12,1.91313631603407e-12,2.44271269878027e-12,1.9949967603831e-12,2.27684537890127e-12,2.70687419146043e-09,2.70688307324463e-09,2.70701097093706e-09,2.70701558946485e-09,2.70707332106213e-09,2.70707936067538e-09,2.25607843518105e-09,2.25627901547417e-09,2.25627945956338e-09,2.25628168000943e-09,2.25630669703492e-09,2.25631469064069e-09,3.38314509740201e-09,3.38315109260634e-09,3.38327010851458e-09


==> paper_1/figures/maxwell_results_cubedeformed_global_p5r4_refinement2.csv <==
1,2.00000000000356
2,2.00000000000383
3,2.00000000000489
4,3.00000000000598
5,3.00000000000683
6,5.00000001353437
7,5.00000001353442
8,5.00000001353505
9,5.00000001353508
10,5.00000001353537
11,5.0000000135354
12,6.00000001353647
13,6.00000001353767
14,6.00000001353768
15,6.00000001353769
16,6.00000001353784
17,6.00000001353789
18,8.00000002706516
19,8.00000002706521
20,8.00000002706616


==> paper_1/figures/maxwell_results_cubedeformed_iga_p5r4.csv <==
0.5,6.34810513999717e-06,6.34810513999717e-06,6.34810518662654e-06,6.34810514021922e-06,6.3481051630158e-06,0.00580597819225837,0.00580597819228927,0.00580597819228927,0.0058059781922978,0.00580597819232196,0.00580597819237596,0.00483937317775688,0.00483937317775999,0.00483937317775999,0.00483937317776784,0.00483937317776784,0.00483937317777627,0.00725588571406277,0.00725588571406299,0.00725588571408187
0.25,1.80305670394176e-07,1.80309780883903e-07,1.80311798159138e-07,1.80311543770036e-07,1.80314056130726e-07,9.14697860896041e-05,9.14697860896041e-05,9.14697868861225e-05,9.14697875371573e-05,9.14697880364912e-05,9.14697884626392e-05,7.62548743537354e-05,7.62548743537354e-05,7.62548750138e-05,7.62548750138e-05,7.62548755369371e-05,7.62548755369371e-05,0.000114292156849327,0.000114292157745055,0.000114292158160501
0.125,2.32259700361226e-09,6.66490640455208e-10,3.6473232039036e-06,2.92936083982435e-07,1.47160061914064e-09,7.14407520874261e-07,1.47154946894545e-07,1.47154946894545e-07,1.49209885691448e-07,1.49873245547383e-07,1.5225959355547e-07,3.15709809406428e-08,1.21615040112507e-07,1.24760552259554e-07,1.24994560775823e-07,1.25265318414354e-07,1.53095431443262e-07,1.87285801089843e-07,1.87287409358916e-07,1.87290190023504e-07
0.0625,1.70862770976221e-06,1.70862770976221e-06,0.000177848059164321,8.80754245565404e-06,8.80754245565404e-06,0.000553167461082182,3.52289597156386e-06,1.75987032768887e-06,3.41544926563131e-07,3.41544926563131e-07,0.000192950332295716,2.44127051255797e-06,2.44127051255797e-06,1.66775499632621e-07,1.81868350305573e-06,3.08256186413539e-06,1.47789218816937e-05,5.28642019048675e-10,5.30506305551626e-10,5.30613997185014e-10


==> paper_1/figures/maxwell_results_cubedeformed_iga_p5r4_refinement2.csv <==
1,2.00000000000425
2,2.00000000000428
3,2.00000000000429
4,3.0000000000064
5,3.00000000000644
6,5.00000001353488
7,5.00000001353489
8,5.0000000135349
9,5.0000000135349
10,5.00000001353492
11,5.00000001353495
12,6.00000001353703
13,6.00000001353705
14,6.00000001353705
15,6.00000001353706
16,6.00000001353707
17,6.00000001353707
18,8.00000002706551
19,8.00000002706556
20,8.00000002706557


==> paper_1/figures/maxwell_results_cubedeformed_l2_p5r4.csv <==
0.5,6.34810514776873e-06,6.34810515798279e-06,6.34810516841888e-06,6.34810515783476e-06,6.3481051630158e-06,0.00580597819227879,0.00580597819227915,0.00580597819227933,0.00580597819227968,0.00580597819228146,0.00580597819228732,0.0048393731777554,0.00483937317775747,0.00483937317775777,0.00483937317775955,0.00483937317775955,0.00483937317776206,0.00725588571406033,0.00725588571406366,0.00725588571406566
0.25,1.80309156272429e-07,1.80309179365068e-07,1.8030920068135e-07,1.80309182103618e-07,1.80309199719157e-07,9.14697880171289e-05,9.14697880229909e-05,9.14697880304516e-05,9.14697880311621e-05,9.14697880334714e-05,9.1469788041465e-05,7.62548748810173e-05,7.62548748833858e-05,7.625487488457e-05,7.62548748853102e-05,7.62548748863464e-05,7.62548749055902e-05,0.000114292157741058,0.00011429215774128,0.000114292157750162
0.125,5.27963228691419e-10,5.27970334118777e-10,5.28048271775106e-10,5.27835701073324e-10,5.28156037423363e-10,1.49935488202857e-07,1.4993552017728e-07,1.49935523197087e-07,1.49935524440536e-07,1.49935525683986e-07,1.49935577198335e-07,1.25034225195719e-07,1.25034232893266e-07,1.25034254357577e-07,1.25034267384194e-07,1.25034283815495e-07,1.25034291809101e-07,1.87287406694381e-07,1.87287440445161e-07,1.87287447328544e-07


==> paper_1/figures/maxwell_results_cubedeformed_l2_p5r4_refinement2.csv <==
1,2.00000000105593
2,2.00000000105594
3,2.0000000010561
4,3.00000000158351
5,3.00000000158447
6,5.00000074967744
7,5.0000007496776
8,5.00000074967762
9,5.00000074967762
10,5.00000074967763
11,5.00000074967789
12,6.00000075020535
13,6.0000007502054
14,6.00000075020553
15,6.0000007502056
16,6.0000007502057
17,6.00000075020575
18,8.00000149829925
19,8.00000149829952
20,8.00000149829958


==> paper_1/figures/maxwell_results_cubedeformed_llm_p5r4.csv <==
0.5,0.019382519633822,0.019382526342874,0.0193825298872308,0.0193825155393189,0.019382516490846,0.226279933351643,0.226279931617825,0.226279930360511,0.226279924146266,0.226279902437392,0.226279880554134,0.185336213836303,0.185336205923836,0.185336193360378,0.185336189367676,0.185336188160065,0.185336185000631,0.287695608615011,0.287695598424173,0.287695542062984
0.25,0.00363543754811313,0.00363544182091124,0.0036354555138487,0.00363403436030666,0.00363652627917318,0.0243135660637355,0.0243136098757484,0.0243136224482164,0.0329863200038744,0.0329863581470111,0.0329863581470111,0.0199678291177593,0.0205877289022607,0.0217445620130106,0.0258082406516862,0.0283595024034664,0.0304232537096025,0.0375629616691278,0.0375630094005015,0.0375630094005015
0.125,0.000156740317040605,0.000156781943503104,0.000156815389836584,0.000156795567067824,0.000156883317401491,0.00188846025855209,0.00188850183039246,0.00188852284703174,0.00224878793865297,0.0022488062719999,0.00224882864852418,0.00157804795403734,0.00159394872874493,0.00162181918942409,0.00181836599086764,0.00190600386348786,0.00198172429475344,0.00298814279588711,0.00298818644244059,0.00298821829832496


==> paper_1/figures/maxwell_results_cubedeformed_llm_p5r4_refinement2.csv <==
1,2.00031348063408
2,2.00031356388701
3,2.00031363077967
4,3.0004703867012
5,3.0004706499522
6,5.00944230129276
7,5.00944250915196
8,5.00944261423516
9,5.01124393969326
10,5.01124403136
11,5.01124414324262
12,6.00946828772422
13,6.00956369237247
14,6.00973091513654
15,6.01091019594521
16,6.01143602318093
17,6.01189034576852
18,8.0239051423671
19,8.02390549153952
20,8.0239057463866


==> paper_1/figures/maxwell_results_eighthring_href_p3r1_global.csv <==
0.2,1.95985754273838e-06,8.05239397492704e-05,1.86764939979984e-06,2.03493223809142e-06,0.000595466462974765
0.1,3.42730830604014e-08,1.75613076986707e-06,3.2540710490684e-08,3.5866541548848e-08,1.65929312311472e-05
0.05,5.5235328139328e-10,3.03749022143742e-08,5.24075358362684e-10,5.81086101579935e-10,3.18277024676848e-07
0.025,9.67045290915862e-12,4.8695349245351e-10,2.55905911137588e-12,7.58825012954438e-12,5.27254003773462e-09


==> paper_1/figures/maxwell_results_eighthring_href_p3r1_l2.csv <==
0.2,0.000214227589197547,0.00305600730160998,0.000214021983486998,0.000211877996005748,0.0137085198063985
0.1,1.36724530993059e-05,0.000203742797757511,1.35724044494687e-05,1.34855541247074e-05,0.000979396412818302
0.05,8.58970667426921e-07,1.29461828690842e-05,8.51427255211821e-07,8.46707350682692e-07,6.33788552537752e-05
0.025,5.37622784692427e-08,8.12518852457155e-07,5.32624799013096e-08,5.29753510643805e-08,3.99677843943245e-06


==> paper_1/figures/maxwell_results_eighthring_href_p3r1_llm.csv <==
0.2,0.000210634316005002,0.00311074732288268,0.000141095016534388,0.000107461079727247,0.0138072774507156
0.1,1.01171114063688e-05,0.000191806680895711,1.89707381493759e-05,2.68894105155106e-05,0.000967497238893758
0.05,6.1204177301484e-07,1.11796612331146e-05,5.29730676837777e-06,6.57834388998774e-06,5.94145765939594e-05
0.025,4.8698936287682e-08,6.49515063283849e-07,8.53952793742324e-07,1.0315689881428e-06,3.54611238702559e-06


==> paper_1/figures/maxwell_results_eighthring_href_p3r1_refinement0.csv <==
1,2.55920253252,2.55920449237754,2.5594167601092,2.55941316683601,2.55920449237755
2,9.86016708642,9.86024761035975,9.86322309372161,9.86327783374288,9.86024761035975
3,9.99151611335,9.9915179809994,9.99173013533349,9.99165720836653,9.99151798099939
4,12.7920163189,12.7920183538322,12.792228196896,12.7921237799797,12.7920183538322
5,21.1832931832,21.183888649663,21.1970017030064,21.1971004606507,21.183888649663


==> paper_1/figures/maxwell_results_eighthring_href_p3r1_refinement1.csv <==
1,2.55920253252,2.55920256679308,2.5592162049731,2.55921264963141,2.55920256679295
2,9.86016708642,9.86016884255077,9.86037082921776,9.8603588931009,9.86016884255077
3,9.99151611335,9.99151614589071,9.99152968575445,9.99153508408815,9.99151614589069
4,12.7920163189,12.7920163547665,12.7920298044541,12.7920432083105,12.7920163547665
5,21.1832931832,21.1833097761312,21.1842725796128,21.1842606804389,21.1833097761312


==> paper_1/figures/maxwell_results_eighthring_href_p3r1_refinement2.csv <==
1,2.55920253252,2.55920253307235,2.55920339149067,2.55920314456177,2.55920253307199
2,9.86016708642,9.8601671167949,9.86018003260287,9.86017826608123,9.86016711679488
3,9.99151611335,9.99151611387408,9.99151696477726,9.99152141065677,9.991516113875
4,12.7920163189,12.7920163194811,12.7920171656074,12.7920228972439,12.7920163194803
5,21.1832931832,21.183293501477,21.1833565620553,21.1833525977766,21.183293501477


==> paper_1/figures/maxwell_results_eighthring_href_p3r1_refinement3.csv <==
1,2.55920253252,2.55920253252967,2.55920258628228,2.55920258121894,2.55920253252702
2,9.86016708642,9.86016708690695,9.86016789893885,9.86016773593506,9.86016708690753
3,9.99151611335,9.99151611335256,9.99151616661248,9.99151696730279,9.99151611335842
4,12.7920163189,12.7920163189076,12.7920163718754,12.792017350469,12.7920163189079
5,21.1832931832,21.1832931884725,21.1832971799784,21.1832967293124,21.1832931884722


==> paper_1/figures/maxwell_results_eighthring_href_p3r1_standard_iga.csv <==
0.2,1.95985754568833e-06,8.05239397539544e-05,1.86764938859929e-06,2.03493224239622e-06,0.000595466462971914
0.1,3.42729487509655e-08,1.75613076932661e-06,3.25406921786728e-08,3.58665400213386e-08,1.6592931216053e-05
0.05,5.51986099524669e-10,3.03748766323867e-08,5.25002870616682e-10,5.80274160899041e-10,3.18277022496579e-07
0.025,7.0231341059839e-12,4.87525123765842e-10,8.41819153283644e-12,7.91013802048195e-12,5.27215463325746e-09


==> paper_1/figures/maxwell_results_eighthring_href_p3r2_global.csv <==
0.2,3.03989026829367e-06,0.000254578696881318,2.56940722389788e-06,2.95971346075512e-06,0.00399483545093292
0.1,3.86568646133165e-08,2.4822965182536e-06,3.55548218345948e-08,3.98517048550598e-08,3.3043349652064e-05
0.05,5.69700021789069e-10,3.32993406247257e-08,5.37457882781928e-10,5.97008165293055e-10,3.85286506832583e-07
0.025,8.05752499387879e-12,4.99320401708569e-10,7.405519537672e-12,8.5993224910269e-12,5.53885251889895e-09


==> paper_1/figures/maxwell_results_eighthring_href_p3r2_l2.csv <==
0.2,0.000240357010472094,0.00421389407014242,0.00023027072268662,0.000232745480867798,0.0158076785266014
0.1,1.41241744580294e-05,0.000225434020868913,1.38691198040839e-05,1.38579398747656e-05,0.00120743676247214
0.05,8.6634168240677e-07,1.33025511175928e-05,8.56369776359513e-07,8.52855062793829e-07,6.71530227256614e-05
0.025,5.38706972452172e-08,8.18218130498958e-07,5.33435327739563e-08,5.30769083603452e-08,4.05712383088745e-06


==> paper_1/figures/maxwell_results_eighthring_href_p3r2_llm.csv <==
0.2,0.00163049748191647,0.0146610137286814,0.0037169035515974,0.00158861206014682,0.0242889761224834
0.1,0.000132960372828978,0.00160654709142086,0.000108448453902926,0.000128328624744423,0.00714105658572812
0.05,9.15766508443311e-06,0.000114735845719697,7.54256884894992e-06,8.86007344761239e-06,0.000535130850512683
0.025,5.96473997364188e-07,7.55162897875961e-06,4.94254907973089e-07,5.78456075602005e-07,3.56568755317016e-05


==> paper_1/figures/maxwell_results_eighthring_href_p3r2_refinement0.csv <==
1,2.55920253252,2.55920557241027,2.55944288953047,2.56083303000192,2.55920557241028
2,9.86016708642,9.86042166511688,9.86438098049014,9.87482810014868,9.86042166511688
3,9.99151611335,9.99151868275722,9.99174638407269,9.9952330169016,9.99151868275722
4,12.7920163189,12.7920192786135,12.7922490643809,12.7936049309601,12.7920192786135
5,21.1832931832,21.1872880186509,21.1991008617266,21.2075821593225,21.1872880186509


==> paper_1/figures/maxwell_results_eighthring_href_p3r2_refinement1.csv <==
1,2.55920253252,2.55920257117686,2.55921665669446,2.55933549289283,2.55920257117684
2,9.86016708642,9.86016956871652,9.86039252044087,9.86177363351142,9.86016956871653
3,9.99151611335,9.99151614890482,9.9915299824698,9.9916245618039,9.99151614890481
4,12.7920163189,12.7920163587517,12.7920301768399,12.7921446475247,12.7920163587517
5,21.1832931832,21.1833262265497,21.1845006199625,21.1904342397857,21.1833262265497


==> paper_1/figures/maxwell_results_eighthring_href_p3r2_refinement2.csv <==
1,2.55920253252,2.5592025330897,2.55920339886168,2.55921169018508,2.55920253308991
2,9.86016708642,9.86016711971934,9.86018038897112,9.86028182226572,9.86016711971932
3,9.99151611335,9.99151611388746,9.99151696971978,9.99152365591885,9.99151611388742
4,12.7920163189,12.792016319497,12.7920171717551,12.7920251789734,12.7920163194969
5,21.1832931832,21.1832935684865,21.1833603362227,21.1838283140505,21.1832935684865


==> paper_1/figures/maxwell_results_eighthring_href_p3r2_refinement3.csv <==
1,2.55920253252,2.55920253252806,2.5592025863907,2.559203128994,2.5592025325273
2,9.86016708642,9.86016708691932,9.86016790463813,9.86017463804898,9.86016708691901
3,9.99151611335,9.99151611335741,9.99151616669353,9.99151660760491,9.99151611335794
4,12.7920163189,12.7920163189086,12.7920163719769,12.7920168973561,12.7920163189078
5,21.1832931832,21.1832931887389,21.1832972403238,21.1833288400755,21.1832931887389


==> paper_1/figures/maxwell_results_eighthring_href_p3r2_standard_iga.csv <==
0.2,3.03989027714352e-06,0.000254578696882579,2.56940721927543e-06,2.95971346186604e-06,0.00399483545093276
0.1,3.86568385843561e-08,2.48229652582011e-06,3.55548076116735e-08,3.98517030498214e-08,3.30433496530703e-05
0.05,5.6990703878777e-10,3.32993193664544e-08,5.37423036624791e-10,5.9691776450919e-10,3.85286495092673e-07
0.025,7.29886756024744e-12,4.99007292593904e-10,7.93781236659095e-12,7.80501760053383e-12,5.53893335656562e-09


==> paper_1/figures/maxwell_results_eighthring_p3r2_global.csv <==
0.1,3.86568646133165e-08,2.4822965182536e-06,3.55548218345948e-08,3.98517048550598e-08,3.3043349652064e-05
0.05,5.69700021789069e-10,3.32993406247257e-08,5.37457882781928e-10,5.97008165293055e-10,3.85286506832583e-07


==> paper_1/figures/maxwell_results_eighthring_p3r2_l2.csv <==
0.1,1.41241744580294e-05,0.000225434020868913,1.38691198040839e-05,1.38579398747656e-05,0.00120743676247214
0.05,8.6634168240677e-07,1.33025511175928e-05,8.56369776359513e-07,8.52855062793829e-07,6.71530227256614e-05


==> paper_1/figures/maxwell_results_eighthring_p3r2_llm.csv <==
0.1,0.000132960372828978,0.00160654709142086,0.000108448453902926,0.000128328624744423,0.00714105658572812
0.05,9.15766508443311e-06,0.000114735845719697,7.54256884894992e-06,8.86007344761239e-06,0.000535130850512683


==> paper_1/figures/maxwell_results_eighthring_p3r2_refinement0.csv <==
1,2.55920253252,2.55920257117686,2.55921665669446,2.55933549289283,2.55920257117684
2,9.86016708642,9.86016956871652,9.86039252044087,9.86177363351142,9.86016956871653
3,9.99151611335,9.99151614890482,9.9915299824698,9.9916245618039,9.99151614890481
4,12.7920163189,12.7920163587517,12.7920301768399,12.7921446475247,12.7920163587517
5,21.1832931832,21.1833262265497,21.1845006199625,21.1904342397857,21.1833262265497


==> paper_1/figures/maxwell_results_eighthring_p3r2_refinement1.csv <==
1,2.55920253252,2.5592025330897,2.55920339886168,2.55921169018508,2.55920253308991
2,9.86016708642,9.86016711971934,9.86018038897112,9.86028182226572,9.86016711971932
3,9.99151611335,9.99151611388746,9.99151696971978,9.99152365591885,9.99151611388742
4,12.7920163189,12.792016319497,12.7920171717551,12.7920251789734,12.7920163194969
5,21.1832931832,21.1832935684865,21.1833603362227,21.1838283140505,21.1832935684865


==> paper_1/figures/maxwell_results_eighthring_p3r2_standard_iga.csv <==
0.1,3.86568385843561e-08,2.48229652582011e-06,3.55548076116735e-08,3.98517030498214e-08,3.30433496530703e-05
0.05,5.6990703878777e-10,3.32993193664544e-08,5.37423036624791e-10,5.9691776450919e-10,3.85286495092673e-07


==> paper_1/figures/maxwell_results_eighthring_reference_p4r3_refinement1.csv <==
1,2.559202534218,2.55922466405791,2.55920253251647,2.55920253251732
2,9.8601674118086,9.86127548276454,9.86016708735788,9.86016708735786
3,9.99151611770737,9.99158644427895,9.99151611334961,9.99151611335063
4,12.7920163258641,12.7921221488065,12.7920163188873,12.7920163188871
5,21.1833010194595,21.1944955892366,21.1832932332887,21.1832932332891
6,21.4634624391168,21.464962363956,21.4634620241007,21.4634620241018
7,36.1787922115938,36.2369239754943,36.1787134155285,36.1787134155283
8,36.3882812766674,36.403769074332,36.3882705977523,36.3882705977515
9,39.6026047997263,39.6069778137675,39.602603601877,39.6026036018767
10,42.3024800013691,42.3069243657572,42.3024787893764,42.3024787893766
11,50.4540605404086,50.4599223668022,50.4540588955914,50.4540588955919
12,54.8328917895985,55.0416920420374,54.8323943591168,54.8323943591166
13,57.3007735401152,57.3827563471813,57.3006627280232,57.3006627280242
14,64.227272628857,64.2463590640926,64.2272613374149,64.2272613374161
15,77.1755843742123,77.7657666422272,77.1732598975199,77.1732598975194
16,83.3155165574942,83.6036213202221,83.314831378276,83.314831378276
17,83.9472446153652,84.0317337642709,83.9471357691128,83.9471357691125
18,88.9511068494486,88.9999542066399,88.9510741397394,88.9510741397402
19,91.6323639213926,91.6813532101094,91.6323311331579,91.6323311331589
20,99.6940214178618,99.7446005084684,99.6939879247625,99.6939879247631


==> paper_1/figures/maxwell_results_mappedcube_p5r4_standard_iga.csv <==
0.5,1.09728023112154e-07,1.09728580666157e-07,1.09729019204252e-07,1.09728172622188e-07,1.09728300075792e-07,0.000468839229769813,0.000468839229769813,0.000468839229770168,0.000468839229774076,0.00046883922979486,0.000468839229816176,0.000390717646219082,0.000390717646225151,0.000390717646237141,0.000390717646237733,0.000390717646244839,0.000390717646371256,0.000586021605070153,0.000586021605070375,0.000586021605070819
0.25,2.99185032304194e-09,2.99222513433506e-09,3.72052899599851e-09,2.99222158162138e-09,3.39007829216105e-09,8.45030330385299e-06,8.45030337099928e-06,8.4503033949801e-06,8.45030342802033e-06,8.45030348735065e-06,8.45112107370483e-06,7.04241648981826e-06,7.04241776465035e-06,7.04241814745525e-06,7.04241815382052e-06,7.04241833456483e-06,7.04265928878437e-06,1.0562131144809e-05,1.05621311718984e-05,1.05621311841109e-05
0.125,2.42504404545096e-05,6.06239614064918e-10,5.34239319449625e-13,9.43287289760046e-07,8.44361617661586e-13,2.84306790179656e-05,2.70682782854692e-09,2.70700315496697e-09,2.70716125072568e-09,2.70729216822474e-09,2.89030825939562e-09,8.80760440387836e-06,2.25589117756423e-09,2.2559391391989e-09,2.2560668888616e-09,2.25615733503067e-09,2.29793606365547e-09,3.38304051439309e-09,3.38318839609997e-09,3.3832394663591e-09
0.0625,0.00880358135775294,5.95230432720584e-08,2.2372304009366e-10,0.00411319944926876,5.45518001141924e-10,0.0579339490464045,5.07369080082754e-10,2.35100827694623e-12,2.52295961900018e-12,5.22401677471862e-11,1.21859343948927e-08,0.020467011382904,3.21137190913608e-11,1.45602048936174e-12,1.66341015036172e-12,1.94895951229531e-12,2.25733505961519e-11,2.18203233259828e-12,2.18292051101798e-12,2.18314255562291e-12


==> paper_1/siamart_190516/data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










